RoarGraph: A Projected Bipartite Graph for Efficient Cross-Modal Approximate Nearest Neighbor Search

Approximate Nearest Neighbor Search (ANNS) is a fundamental and critical component in many applications, including recommendation systems and large language model-based applications. With the advancement of multimodal neural models, which transform data from different modalities into a shared high-dimensional space as feature vectors, cross-modal ANNS aims to use the data vector from one modality (e.g., texts) as the query to retrieve the most similar items from another (e.g., images or videos). However, there is an inherent distribution gap between embeddings from different modalities, and cross-modal queries become Out-of-Distribution (OOD) to the base data. Consequently, state-of-the-art ANNS approaches suffer poor performance for OOD workloads. In this paper, we quantitatively analyze the properties of the OOD workloads to gain an understanding of their ANNS efficiency. Unlike single-modal workloads, we reveal OOD queries spatially deviate from base data, and the k-nearest neighbors of an OOD query are distant from each other in the embedding space. The property breaks the assumptions of existing ANNS approaches and mismatches their design for efficient search. With insights from the OOD workloads, we propose pRojected bipartite Graph (RoarGraph), an efficient ANNS graph index built under the guidance of query distribution. Extensive experiments show that RoarGraph significantly outperforms state-of-the-art approaches on modern cross-modal datasets, achieving up to 3.56x faster search speed at a 90% recall rate for OOD queries.

==> data/bench_data/faiss-ivf-laion10M-10240-r10-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,22302.665757041927,5392.5634,0.04483768939971924,0.05694000000000064
15,13617.246742925081,8145.4035,0.07343628406524658,0.07663000000000104
20,9496.046430807162,10934.8553,0.10530698299407959,0.09471000000000142
25,7043.292623231475,13768.7764,0.14197905063629152,0.10922000000000089
30,5587.5478916994825,16627.9343,0.1789693832397461,0.12326000000000004
35,4659.288402489795,19523.9378,0.21462504863739013,0.13642999999999955
40,3951.8195613515563,22446.6967,0.2530479907989502,0.1482199999999994
45,3620.895698395897,25384.2046,0.2761747598648071,0.1603499999999988
50,3231.6659972399534,28342.3204,0.3094379186630249,0.17216999999999832
55,2898.851580917263,31321.5132,0.3449641942977905,0.183999999999998
60,2578.4745561613636,34317.1705,0.38782620429992676,0.19530999999999793
65,2264.245628983871,37342.2854,0.4416481971740723,0.2057199999999978
70,2152.912984527509,40374.4574,0.4644869565963745,0.2149299999999975
75,1990.7982802534198,43408.4244,0.5023110628128051,0.2237999999999968
80,1862.17420029655,46467.9909,0.5370066881179809,0.2316399999999969
85,1871.8670033581377,49550.2525,0.5342259883880616,0.24092999999999679
90,1888.094527169012,52632.663,0.5296344995498657,0.24980999999999698
95,1874.8444727185424,55724.6323,0.5333775758743287,0.2572899999999965
100,1773.0400935880882,58835.6825,0.5640030384063721,0.2650399999999964


==> data/bench_data/faiss-ivf-laion10M-10240-r10-id-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,7414.128990484123,10908.5019,0.134877610206604,0.8915699999999815
15,5122.549393783991,16139.6288,0.1952152967453003,0.9197499999999796
20,3928.0218290031453,21319.8851,0.25458106994628904,0.9357199999999811
25,3188.411019182976,26462.8767,0.3136358499526978,0.9455399999999827
30,2682.124920282269,31566.7883,0.3728387117385864,0.9529499999999842
35,2312.8153215721727,36654.7844,0.4323734760284424,0.9581599999999829
40,2028.6148418452885,41694.0379,0.4929471969604492,0.9623399999999834
45,1805.7732422314864,46736.5229,0.5537793874740601,0.9656999999999838
50,1631.2295355132485,51781.1836,0.6130345106124878,0.9686899999999845
55,1484.7887970220283,56791.0901,0.6734964609146118,0.970979999999986
60,1365.894230329284,61806.1483,0.7321211099624634,0.973069999999987
65,1264.5349170249056,66798.1793,0.7908045768737793,0.974819999999987
70,1179.4031522199643,71785.3024,0.8478864908218384,0.9762699999999872
75,1087.9065976675042,76754.7222,0.9191965579986572,0.977539999999988
80,988.3993328387453,81727.3205,1.0117368221282959,0.978559999999988
85,918.8950721765616,86694.1289,1.0882635354995727,0.9797399999999885
90,817.7238646837228,91648.0483,1.2229067087173462,0.980529999999989
95,719.0564098984158,96594.134,1.3907114744186402,0.9814299999999891
100,688.635287488499,101520.9998,1.4521474838256836,0.9821599999999892


==> data/bench_data/faiss-ivf-t2i10M-10240-r10-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,12443.331172373511,9012.47891,0.08036433219909668,0.7480660000000762
15,9047.190448084528,13484.96253,0.11053155183792114,0.8038990000000337
20,7802.146256907952,17949.35206,0.12816986083984375,0.8385760000000032
25,9418.890513109307,22410.20363,0.10616961717605591,0.8625159999999729
30,8120.399016081871,26868.71991,0.12314665794372559,0.8799719999999561
35,6472.824410526463,31326.80698,0.15449206352233888,0.8936739999999467
40,4977.050093131373,35787.2664,0.20092222929000855,0.9045289999999365
45,4385.814905967687,40247.71277,0.22800779819488526,0.9134329999999335
50,3989.2427982504223,44708.18335,0.25067413806915284,0.9208509999999265
55,3683.1052357693097,49170.02902,0.27151002645492556,0.9271099999999209
60,3640.0456432458222,53633.064,0.27472182989120486,0.9324889999999187
65,3535.267762330875,58096.57801,0.2828640055656433,0.9372149999999141
70,3300.642058981724,62561.357,0.3029713559150696,0.9413189999999065
75,3133.037490657405,67027.03269,0.31917907238006593,0.9450619999999024
80,3053.628073333249,71488.83361,0.327479305267334,0.9482779999999017
85,2898.6830752765154,75955.29343,0.3449842476844788,0.9512279999999038
90,2712.925020148509,80422.54696,0.36860583782196044,0.9538389999999074
95,2535.767785776549,84886.13843,0.39435787677764894,0.9562639999999062
100,2408.1929905178217,89356.09718,0.41524911165237427,0.9584939999999078


==> data/bench_data/faiss-ivf-t2i10M-10240-r10-id-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,18539.622144446515,10778.3725,0.05393853187561035,0.937079999999977
15,12831.094886625579,15998.5366,0.07793567180633545,0.9595999999999796
20,9714.746699506955,21158.7686,0.10293629169464111,0.971799999999982
25,7858.207296998847,26274.8038,0.1272554874420166,0.978119999999985
30,6595.126627002334,31373.8209,0.1516271114349365,0.9829899999999854
35,5858.268393999635,36445.6765,0.1706989049911499,0.9862499999999873
40,5141.801186819212,41512.2253,0.19448437690734863,0.9886399999999886
45,4604.669371594916,46555.8837,0.2171708583831787,0.9903499999999898
50,4174.560416510116,51581.1722,0.23954617977142334,0.9917899999999917
55,3724.419007438797,56586.7086,0.26849825382232667,0.9928299999999924
60,3499.0013469428004,61580.429,0.2857958316802979,0.9936099999999933
65,3166.9527590434714,66555.4488,0.3157609462738037,0.9942499999999936
70,3024.3048082168025,71533.0293,0.330654501914978,0.9949399999999939
75,2832.2806350331366,76497.4039,0.3530723571777344,0.9954399999999947
80,2664.1548949599355,81462.7701,0.3753535509109497,0.995929999999995
85,2408.822566263376,86419.8342,0.41514058113098146,0.9963199999999957
90,2378.84858915124,91367.6215,0.42037143707275393,0.9966099999999959
95,2261.2369643934903,96322.2342,0.4422358274459839,0.9969299999999964
100,2145.5877860346172,101268.1355,0.46607275009155275,0.9971499999999965


==> data/bench_data/faiss-ivf-webvid1M-10240-r10-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,34231.7272629335,1374.5753,0.02921266555786133,0.20291999999999788
15,86534.19957540659,2082.988,0.011556124687194825,0.2670399999999962
20,65633.32191014489,2804.4818,0.015236163139343261,0.3229699999999958
25,54512.40021730598,3540.3493,0.01834444999694824,0.3688799999999973
30,45379.54195301816,4285.9358,0.022036361694335937,0.40861999999999793
35,38766.83448389962,5041.0783,0.025795245170593263,0.4441199999999979
40,32509.92705561554,5804.7318,0.0307598352432251,0.4777800000000005
45,27990.334224679227,6579.4262,0.035726618766784665,0.50485
50,26177.75114839225,7361.3825,0.03820037841796875,0.5294400000000009
55,23460.359117721746,8151.0029,0.04262509346008301,0.5517100000000004
60,20798.16727575657,8945.6868,0.048081159591674805,0.5726699999999998
65,18366.128552705963,9748.5448,0.054448056221008304,0.5915399999999985
70,16165.42576275315,10555.2717,0.06186041831970215,0.6097299999999973
75,14705.004422751208,11364.5454,0.06800405979156494,0.6261699999999952
80,13089.27995765797,12180.6707,0.07639839649200439,0.640419999999994
85,12067.26914245452,12999.8114,0.08286879062652588,0.6557799999999936
90,10910.42085575825,13825.6348,0.09165549278259277,0.6684099999999936
95,9933.259680022546,14651.2872,0.10067188739776611,0.680199999999994
100,9224.052579886513,15480.3229,0.10841221809387207,0.6915199999999938


==> data/bench_data/faiss-ivf-webvid1M-10240-r10-id-bench.dat <==
nprobe,qps,cmps,avg_time,recall
10,13687.99443643262,2797.0955,0.07305672168731689,0.8660499999999791
15,9707.92242372172,4193.7244,0.10300865173339843,0.9074699999999739
20,7637.797254307103,5591.3908,0.13092780113220215,0.9310099999999728
25,6382.698267407152,6983.3808,0.15667355060577393,0.9459999999999734
30,5485.79870984517,8372.674,0.18228886127471924,0.9562999999999756
35,4931.340122115304,9764.01,0.20278463363647461,0.9638199999999777
40,5119.251984298681,11153.4282,0.19534103870391845,0.9692599999999792
45,4647.944292540845,12542.426,0.2151488780975342,0.9736199999999808
50,5781.348274246511,13933.743,0.17297003269195557,0.9769899999999822
55,5496.534053500963,15324.88,0.18193283081054687,0.9797999999999826
60,4660.301530988092,16716.6419,0.21457839012145996,0.9820099999999842
65,4680.196371001757,18106.2656,0.2136662483215332,0.9838099999999848
70,4222.520996559509,19492.9561,0.2368253469467163,0.9854199999999858
75,3971.916776855536,20883.0276,0.25176761150360105,0.9868199999999868
80,3813.1991494836643,22270.4539,0.26224699020385744,0.9879299999999872
85,3621.946923930034,23662.1575,0.2760946035385132,0.9889399999999882
90,3209.9104810598396,25047.7901,0.3115351676940918,0.9899099999999891
95,2897.9915278929434,26434.6392,0.34506657123565676,0.9905399999999898
100,2520.8673198529395,27822.7417,0.3966888666152954,0.9913099999999903

==> data/bench_data/hnsw-laion10M-M32-r10-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,34769.64500063002,646.4554,0.028760719299316406,0.4471299999999989,0.01629865870362793,27.0553
20,23821.960506347517,917.7848,0.041978073120117185,0.5840899999999996,0.010080556724435584,37.901
30,17047.3413521293,1156.7936,0.0586601734161377,0.6558099999999947,0.0076645610985965175,47.9934
35,15036.683766039849,1271.8212,0.06650402545928955,0.681489999999993,0.006946360950788956,52.9949
50,11486.177329999644,1605.0774,0.08706116676330566,0.7355299999999886,0.005505807522063115,67.8522
70,8496.777070169499,2034.6431,0.11769168376922608,0.7832699999999831,0.004352484365518117,87.7548
90,6984.065030686696,2444.355,0.1431830883026123,0.8112099999999788,0.003794242915406898,107.4946
140,4927.75152209961,3434.5669,0.20293231010437013,0.854659999999976,0.0028003251285475725,157.2135
190,3831.771303867132,4380.5019,0.2609759092330933,0.8784099999999738,0.0022886480991226007,206.9861
240,3080.8083590360925,5295.9841,0.3245901346206665,0.8956399999999723,0.0019314540406717327,256.832
300,2607.560768889939,6357.8153,0.38350017070770265,0.9102499999999712,0.0016332402532555357,316.6841
350,2332.006250702637,7218.8366,0.4288153171539307,0.9185799999999724,0.001476622854897608,366.5492
400,2051.3121479545193,8063.7497,0.48749284744262694,0.925139999999974,0.0013594532248924188,416.5137
450,1882.8852168355088,8891.8191,0.531099820137024,0.9301799999999745,0.0012742486067530445,466.4516
500,1720.8674644063913,9708.1231,0.5811022758483887,0.935069999999975,0.0011765484331135853,516.3913


==> data/bench_data/hnsw-laion10M-M32-r10-id-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,36023.17202523329,616.3931,0.027759909629821777,0.7960799999999798,nan,24.6824
20,24502.802662748683,873.5006,0.04081165790557861,0.8877399999999721,nan,34.3232
30,18120.34684513238,1114.1058,0.0551865816116333,0.9225499999999742,nan,43.9938
50,11228.794603715729,1568.8611,0.08905675411224365,0.9507199999999817,nan,63.6248
70,8597.356986035124,1997.3413,0.11631481647491455,0.9625599999999844,nan,83.3942
90,6551.62939272172,2406.1727,0.15263378620147705,0.968979999999987,nan,103.2551
140,5090.481792409081,3367.7904,0.19644505977630616,0.9768899999999893,nan,153.0221
190,3880.4856343158094,4267.1383,0.25769970417022703,0.9805099999999908,nan,202.9363
240,3132.2898500851647,5119.9404,0.31925525665283205,0.9825799999999912,nan,252.7735
300,2644.865240829875,6099.1935,0.37809109687805176,0.9839699999999925,nan,312.6538
350,2355.27626471948,6884.1928,0.4245786428451538,0.9847699999999928,nan,362.5885
400,2150.5434343166066,7646.2707,0.46499874591827395,0.9852399999999927,nan,412.5433
450,1922.1519795997192,8391.7716,0.5202502250671387,0.985759999999993,nan,462.5261
500,1766.394311830817,9121.1872,0.5661250114440918,0.9861999999999927,nan,512.5294

==> data/bench_data/hnsw-t2i10M-M32-r10-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,35576.54594928377,694.6373,0.02810840606689453,0.5356100000000001,0.02291337990973993,25.9022
20,24025.675938087676,997.136,0.04162213802337646,0.6700299999999928,0.014353938930109802,36.2809
30,12332.959901672797,1269.814,0.08108353614807129,0.7392399999999876,0.010803749122357315,46.2557
50,7296.86937584626,1782.9151,0.1370450735092163,0.8133699999999807,0.007632494908646752,66.1604
70,8060.542315644794,2269.6654,0.12406113147735595,0.8540099999999804,0.005899532069076716,86.196
90,6277.595696461782,2742.6999,0.15929665565490722,0.881669999999979,0.004638793140658399,106.4672
140,4967.360976971425,3847.5312,0.2013141393661499,0.918119999999979,0.0031447372912836876,156.5748
190,3941.6831063850263,4891.2877,0.25369873046875,0.93751999999998,0.0024025363363645983,206.7177
240,3299.8338716220064,5889.9004,0.30304555892944335,0.9492399999999805,0.0019788497984948488,256.7873
300,2707.03439736901,7042.6698,0.36940793991088866,0.9588899999999834,0.0016683653213800304,316.8444
350,2330.5152293465835,7981.7203,0.42908966541290283,0.9652399999999854,0.0013476001201568398,367.23
400,2091.179591087853,8891.7685,0.4781990051269531,0.9696099999999862,0.0011721583461265243,417.3537
450,1581.8430552807665,9776.5479,0.6321739673614502,0.9726099999999871,0.0010960996189312566,467.1766
500,1802.1388901528153,10653.7146,0.5548961877822876,0.9758299999999883,0.000946259802264621,517.3945

==> data/bench_data/hnsw-t2i10M-M32-r10-id-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,43801.493570711726,612.5079,0.022830271720886232,0.846869999999974,0.0043720596022698704,24.1814
20,28296.395743030138,864.7469,0.035340189933776855,0.933579999999967,0.0017815299880297782,33.5971
30,20985.12885606316,1103.006,0.047652792930603025,0.9645899999999754,0.0010120668105588519,43.2424
50,9686.332453143395,1548.4106,0.10323824882507324,0.9855399999999858,0.00038846193993467414,62.8599
70,6977.6851701664855,1963.4756,0.14331400394439697,0.9921099999999909,0.00026961319443313684,82.6346
90,9216.427519831243,2356.8036,0.10850191116333008,0.9954399999999947,0.0001723232733180943,102.5144
140,6474.502820001954,3268.5708,0.15445201396942138,0.9981799999999977,3.4865281266790585e-05,152.3457
190,5231.692679167186,4108.8935,0.19114272594451903,0.9990499999999988,1.1998529203267485e-05,202.2526
240,4425.276902657295,4900.3512,0.22597455978393555,0.9993599999999991,8.330208537236087e-06,252.1807
300,3692.2778972795413,5803.2253,0.2708355188369751,0.9995699999999995,5.214755199662019e-06,312.1242
350,3264.2888479226376,6523.6778,0.30634543895721433,0.9997499999999998,3.5534509852175192e-06,362.0867
400,2949.042080778772,7220.7708,0.33909316062927247,0.9997899999999997,3.0458916815541668e-06,412.0634
450,2707.929753103644,7897.8515,0.3692857980728149,0.99984,1.973223898584141e-06,462.0399
500,2472.5996976737906,8558.1287,0.4044326305389404,0.9998499999999998,1.909873406754063e-06,512.0243


==> data/bench_data/hnsw-webvid1M-M32-r10-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,45464.68937423919,491.8596,0.02199509143829346,0.36585999999999547,0.01717660303137062,27.07
20,29875.364511437147,705.6312,0.0334723949432373,0.4971499999999982,0.010978503166881528,38.6978
40,18874.140566606173,1066.9317,0.052982544898986815,0.6184699999999951,0.006973162915606787,59.7852
60,13604.460019279697,1398.4664,0.07350530624389648,0.6820399999999932,0.0053039217688572,80.1374
90,8497.457025514024,1874.1226,0.11768226623535157,0.7382399999999876,0.00398235782347389,110.3095
130,6325.204762530961,2487.9485,0.15809764862060546,0.7842799999999843,0.0030477508255635447,150.5141
180,4901.467084838783,3226.9334,0.20402054786682128,0.8191399999999812,0.002410330302477718,200.3807
240,3789.8380788413515,4091.9259,0.26386351585388185,0.8456699999999766,0.0019578075068727636,260.1627
300,3588.6595625369728,4937.895,0.2786555767059326,0.8648499999999747,0.0016461062631439247,319.9785
350,2904.3574529869575,5627.3546,0.34431023597717286,0.8756199999999755,0.0014935826888052331,369.477
400,2650.3610713052162,6310.6709,0.3773070812225342,0.8841099999999733,0.0013738671119921777,419.1384
450,2371.738346894916,6978.4559,0.4216316699981689,0.8909099999999728,0.001287018516798348,468.367
500,2141.500877037795,7642.1096,0.46696221828460693,0.8966199999999716,0.0012153359143174407,517.943


==> data/bench_data/hnsw-webvid1M-M32-r10-id-bench.dat <==
l,qps,cmps,avg_latency,recall,rderr,hops
10,44917.86003435528,538.5363,0.02226285934448242,0.9413899999999766,nan,23.5356
20,28128.03834900248,790.1875,0.035551714897155764,0.9709199999999806,nan,33.1776
30,20465.779880483435,1027.9429,0.04886205196380615,0.9828099999999859,nan,42.9193
50,13408.95169674564,1477.61,0.07457704544067383,0.9915399999999918,nan,62.613
70,10196.210561526414,1897.8716,0.09807565212249755,0.9952599999999948,nan,82.3942
90,7927.022250563064,2299.4376,0.1261507749557495,0.9967299999999958,nan,102.2624
140,5564.597924584599,3239.2048,0.17970750331878663,0.9983499999999979,nan,152.0492
190,4303.200799430385,4114.54,0.23238515853881836,0.9988599999999987,nan,201.931
240,3535.6400658960474,4945.1874,0.28283421993255614,0.9991299999999989,nan,251.8566
300,2972.9041623312005,5896.5485,0.33637142181396484,0.9992999999999991,nan,311.7949
350,2594.660027358874,6657.5638,0.38540694713592527,0.9994199999999993,nan,361.7508
400,2369.915800067736,7396.4409,0.42195591926574705,0.9995299999999993,nan,411.7191
450,2162.2659358249484,8115.2125,0.46247780323028564,0.9995699999999992,nan,461.6968
500,1950.6591554834733,8816.9799,0.5126472234725952,0.9995699999999992,nan,511.6763

==> data/laion-10M-1nn-100nn-dist.dat <==
index ood id
2 0.26497726380525793 0.15091494472392777
12 0.28923339990368396 0.18039344216338912
22 0.29730262810152946 0.18835146691612725
32 0.3023663662965691 0.19417665046527863
42 0.3051140883895652 0.19749584923105526
52 0.30793691532965645 0.200991886718525
62 0.31096877400317396 0.20314759390045214
72 0.31218819577196827 0.20492465272695873
82 0.31467709047332953 0.20786620974714679
92 0.31617048662252234 0.210094190775689
99 0.31761327168840775 0.21127133681777896

==> data/laion-mdist.dat <==
x,ood_y,id_y
12.649234084393973,0.0,53653.0
22.697208313879763,0.0,45608.0
32.74518254336555,10.0,739.0
42.79315677285135,239.0,0.0
52.841131002337136,713.0,0.0
62.889105231822924,1124.0,0.0
72.93707946130871,1534.0,0.0
82.9850536907945,1760.0,0.0
93.03302792028029,1967.0,0.0
103.08100214976608,2142.0,0.0
113.12897637925187,2471.0,0.0
123.17695060873766,2762.0,0.0
133.22492483822347,3205.0,0.0
143.27289906770926,3528.0,0.0
153.32087329719505,3906.0,0.0
163.36884752668084,4493.0,0.0
173.41682175616663,5109.0,0.0
183.46479598565242,5543.0,0.0
193.5127702151382,6017.0,0.0
203.560744444624,6628.0,0.0
213.60871867410978,7057.0,0.0
223.65669290359557,7299.0,0.0
233.70466713308136,7183.0,0.0
243.75264136256715,6997.0,0.0
253.80061559205296,6337.0,0.0
263.8485898215387,5096.0,0.0
273.89656405102454,3716.0,0.0
283.9445382805103,2211.0,0.0
293.9925125099961,891.0,0.0
304.0404867394819,62.0,0.0


==> data/laion10M-id-q10k-q-gt-dist.dat <==
x
0.11964643
0.19463348
0.4133175
0.056165695
0.3133098
0.46561348
0.42675382
0.50810456
0.16156137
0.39340758
0.1423639
0.33158106
0.040069103
0.08021307
0.20510268
0.36528552
0.44176817
0.14502788
0.0977236
0.10517526
0.28368282
0.3621806
0.4152277
0.122510314
0.12823665
0.06433749
0.42481673
0.30858946
0.2848783
0.50934154
0.24145699
0.12469339
0.21268106
0.05283183
0.069129705
0.27775705
0.049486697
0.46806026
0.1500777
0.3294847
0.15047693
0.22491401
0.7136161
0.42333245
0.20196927
0.30487478
0.4991932
0.52671427
0.2934088
0.35605448
0.53377855
0.6290653
0.77799225
0.15664041
0.38187605
0.3898468
0.14073586
0.22942233
0.24715579
0.32115054
0.195871
0.53329736
0.14193451
0.41981524
0.35996234
0.18160272
0.019472957
0.38861203
0.22295105
0.40642142
0.22247553
0.09054649
0.1934995
0.19627285
0.23975635
0.22182184
0.122838855
0.7739933
0.34439075
0.28985345
0.21039748
0.21634376
0.2622251
0.13333511
0.26565027
0.19623792
0.194978
0.37342477
0.21035343
0.41942066
0.15898925
0.59462464
0.1625765
0.18522364
0.161098
0.4754641
0.34799242
0.6997484
0.16758811
0.21789038
0.2966447
0.33172262
0.12181908
0.35015237
0.65596163
0.28405344
0.12065643
0.5033487
0.1912142
0.5539756
0.22919905
0.260898
0.12023485
0.038755715
0.56473815
0.2788211
0.35190272
0.1823678
0.3220995
0.16727376
0.31390727
0.17478812
0.18660665
0.07331836
0.23552597
0.10235357
0.40814215
0.35041535
0.11301565
0.2544223
0.42727315
0.3490041
0.46648872
0.3101688
0.5511221
0.5200417
0.6723572
0.25756073
0.15950084
0.36994445
0.38545907
0.29840016
0.055749238
0.2071544
0.19384468
0.23647416
0.14161944
0.20633674
0.21870291
0.37444854
0.13764602
0.7620827
0.24290997
0.68508136
0.5544288
0.1390326
0.254569
0.31601655
0.06778085
0.07147241
0.1379196
0.31797695
0.36196542
0.3289641
0.12857413
0.25478685
0.12523633
0.23851722
0.2920236
0.48886108
0.19558072
0.17409337
0.2301861
0.25988948
0.06979871
0.6603256
0.2385987
0.18995243
0.28714424
0.6348251
0.2755698
0.41234344
0.26071513
0.1732834
0.15790379
0.4715675
0.47979558
0.21822625
0.24726164
0.7018587
0.3865652
0.029215574
0.075017095
0.0910455
0.29771447
0.5366876
0.059690475
0.08685112
0.22598016
0.0668658
0.23887652
0.2427826
0.91463625
0.13756692
0.018048525
0.270612
0.7583413
0.59793615
0.21403134
0.25755787
0.32718742
0.2199961
0.05055654
0.19444203
0.3981219
0.14382231
0.23688233
0.25319725
0.5146574
0.29239714
0.82726765
0.59490883
0.2591812
0.28196108
0.29202366
0.08052313
0.23769212
0.40788293
0.17041975
0.30178475
0.2337094
0.1731447
0.06845617
0.40207314
0.074175715
0.29449266
0.24216688
0.6431594
0.31024706
0.39552093
0.36161423
0.45144284
0.2532925
0.21303368
0.15112
0.42806637
0.23698878
0.43752027
0.09519458
0.14600766
0.39198875
0.01161468
0.42126608
0.36499107
0.48060095
0.6041609
0.107236505
0.18771625
0.3991208
0.3507043
0.3071531
0.31865394
0.32480615
0.49722052
0.42302358
0.25234425
0.120694876
0.3217646
0.1346249
0.31312144
0.24654251
0.086678624
0.29934835
0.36970222
0.21223223
0.46974248
0.39934075
0.5171807
0.09111905
0.32603365
0.05466163
0.5444795
0.3153295
0.18048221
0.6928668
0.25364506
0.4607948
0.26120007
0.45152825
0.09971523
0.24589664
0.61131334
0.6709027
0.18659884
0.2789405
0.29530424
0.21055055
0.19700843
0.12947673
0.36313426
0.119134426
0.4360656
0.0927217
0.18338054
0.095511794
0.4577818
0.41227752
0.5082171
0.19262731
0.41645795
0.17262542
0.3404926
0.15993577
0.3014859
0.27249277
0.22748363
0.21552825
0.0823977
0.34400725
0.5282937
0.13553643
0.31375855
0.5887947
0.5963722
0.36553824
0.18164718
0.8464267
0.5854143
0.16486055
0.077910304
0.14227074
0.0429641
0.40059203
0.48519158
0.017074049
0.3062569
0.1680721
0.11445814
0.5332875
0.16400284
0.4074279
0.33795017
0.078044295
0.31181157
0.7106843
0.22291583
0.17542082
0.25231498
0.1083861
0.37022913
0.057307065
0.5877126
0.3442933
0.2234925
0.32663077
0.1326462
0.02216351
0.09544659
0.15480864
0.6806176
0.39745802
0.38223594
0.072350144
0.40800977
0.15612954
0.26423025
0.090234995
0.3271711
0.022371411
0.24029279
0.24551737
0.67981076
0.44607246
0.15318525
0.15908259
0.17527902
0.30082226
0.333023
0.42809653
0.61022884
0.14145511
0.22677529
0.37327552
0.33921194
0.54145205
0.34209985
0.17100477
0.23833102
0.54007304
0.020609677
0.24286425
0.48688793
0.11570275
0.29662418
0.32438654
0.11960614
0.3190686
0.5214474
0.118998766
0.25257587
0.2202084
0.43050158
0.13126755
0.13619083
0.19110191
0.15783256
0.15278101
0.085179865
0.2778237
0.34828562
0.1271109
0.16694152
0.5254772
0.013180971
0.18184245
0.36230707
0.17992246
0.13693893
0.23303884
0.1982317
0.4056629
0.15501916
0.11282748
0.11697757
0.1542365
0.2940668
0.055948913
0.19060194
0.37347734
0.20834297
0.3351071
0.19184363
0.14719719
0.29809988
0.10235131
0.24531317
0.245852
0.29669654
0.036635637
0.07819325
0.070045054
0.18497413
0.5826358
0.23036093
0.016253412
0.087661445
0.6374433
0.2269907
0.45727372
0.20081997
0.1717341
0.14199919
0.2636069
0.19362938
0.3105396
0.37470126
0.5376682
0.21290118
0.3658666
0.07819289
0.023952901
0.30492795
0.13331854
0.4042161
0.19165146
0.13416839
0.018033922
0.26539618
0.6711727
0.23970675
0.21079636
0.53821623
0.13240641
0.2320925
0.04673171
0.21779346
0.23653668
0.3611349
0.1168946
0.60538447
0.68936944
0.18113148
0.17302251
0.07472503
0.08245945
0.12105119
0.20703995
0.21389765
0.23851609
0.19134867
0.35055798
0.26052284
0.13189614
0.32873666
0.4372499
0.2720062
0.2694069
0.22767478
0.2575338
0.13187897
0.07574105
0.13011873
0.4167891
0.23725241
0.064169884
0.055018842
0.21213704
0.08255315
0.20335025
0.18877876
0.17670763
0.027595997
0.30267048
0.089410424
0.19605899
0.5290519
0.57626927
0.2550019
0.22790247
0.10936588
0.15654147
0.14878225
0.31701332
0.35265112
0.4202541
0.11793053
0.66458535
0.42615497
0.23226488
0.26611483
0.020156384
0.018743753
0.47771263
0.43158346
0.31442785
0.35746384
0.2425527
0.29562807
0.12922692
0.35834014
0.53458273
0.14353645
0.27975392
0.24316382
0.27468395
0.0808723
0.054542363
0.28602505
0.06557912
0.08239496
0.054172218
0.3694011
0.26809853
0.19328666
0.12155497
0.24586934
0.16904551
0.06822991
0.42567873
0.35991192
0.20715958
0.27722478
0.43807137
0.24180418
0.20631218
0.21176529
0.091679454
0.32752866
0.14044994
0.24542105
0.047417045
0.1791389
0.41183412
0.6549875
0.15964472
0.27904952
0.15902722
0.13586777
0.20369905
0.26896584
0.13472223
0.27571726
0.3579929
0.16439259
0.35004747
0.097402036
0.18870139
0.25780255
0.27022368
0.2896182
0.24746156
0.20521772
0.27301508
0.15249908
0.2762314
0.4956422
0.24506706
0.35840243
0.2422229
0.23578507
0.28340584
0.2920475
0.34812057
0.27334678
0.049142838
0.11086804
0.43882942
0.10625982
0.45390058
0.16258895
0.27968156
0.4705323
0.09332335
0.32865644
0.041175306
0.32274103
0.39158678
0.1781534
0.24049771
0.38939625
0.89318943
0.47431266
0.4921968
0.25169307
0.3036903
0.49265587
0.10002887
0.4164046
0.61720914
0.1444143
0.16413426
0.24985862
0.3131218
0.4820755
0.13336653
0.45323265
0.07492733
0.4449259
0.12108159
0.611586
0.14551878
0.06728256
0.68945426
0.14060366
0.31575882
0.28156996
0.33275068
0.115974426
0.24144018
0.15839434
0.47097087
0.06593281
0.45139784
0.19631684
0.43696332
0.21866423
0.43693233
0.20621943
0.18639147
0.033370018
0.07620674
0.4335022
0.4175421
0.11105168
0.0550043
0.14747506
0.11958718
0.22310752
0.5427314
0.24746644
0.2005117
0.16781706
0.08249265
0.36395937
0.3893451
0.16656297
0.13503748
0.63380444
0.22463465
0.122951865
0.08681339
0.3804977
0.05413413
0.19584525
0.20279074
0.088473916
0.2707919
0.010827899
0.3557762
0.41056824
0.17584622
0.45839828
0.7842797
0.14962202
0.42230034
0.22229302
0.20071924
0.6257956
0.5346025
0.2226553
0.3657756
0.2176488
0.26744682
0.5678009
0.23484963
0.36626124
0.25182408
0.32191277
0.21279454
0.25004983
0.26621974
0.52902985
0.21269733
0.03706515
0.52837956
0.17943114
0.017103791
0.39781797
0.38656086
0.36468804
0.10270381
0.29319835
0.11806834
0.21217954
0.49598765
0.81424356
0.10883677
0.2681129
0.05909574
0.21124327
0.14258301
0.21118414
0.21016729
0.35847878
0.103175044
0.44360006
0.41040564
0.11732888
0.10943568
0.15592551
0.23461258
0.74466836
0.13751745
0.1876514
0.36171913
0.15225524
0.068865776
0.22957623
0.14588547
0.1992631
0.5106865
0.26405823
0.6186209
0.15192455
0.0977484
0.26353514
0.1510191
0.03957355
0.3255272
0.57930696
0.16664708
0.27264178
0.34854698
0.2780102
0.33840764
0.40676332
0.37602085
0.026894808
0.31250966
0.23433447
0.4860232
0.21861899
0.1742568
0.19217062
0.54041874
0.25474596
0.08567977
0.16403955
0.064359784
0.20612377
0.14319491
0.5406315
0.20587373
0.2562468
0.09710157
0.10026318
0.24401069
0.20136225
0.24903607
0.30404
0.23832583
0.22509664
0.583313
0.25672472
0.22500682
0.5874811
0.6653016
0.18619835
0.27334
0.24445528
0.16327822
0.19037056
0.14648509
0.2072562
0.30626106
0.5392251
0.34201705
0.2682823
0.29109192
0.107941866
0.054389834
0.18641782
0.14526868
0.7031081
0.5201618
0.38723272
0.16274351
0.15778649
0.2661627
0.36087513
0.11151296
0.17583364
0.17683506
0.63099813
0.5384554
0.33165818
0.15794957
0.06367016
0.114319324
0.32414103
0.33609706
0.14077711
0.7268988
0.3149706
0.067239106
0.55880624
0.2580918
0.51296955
0.14749062
0.22061259
0.46579355
0.10485464
0.09767884
0.19252813
0.4783693
0.24958861
0.15118349
0.11724764
0.19152772
0.039928198
0.17223656
0.112018466
0.23832226
0.13609648
0.69826674
0.10181975
0.4647897
0.4300084
0.12487316
0.13404274
0.10453606
0.3731246
0.46194506
0.4023037
0.028991401
0.2697487
0.0851683
0.7168666
0.31649554
0.18655628
0.121703565
0.12985098
0.0021528006
0.28579164
0.21670663
0.21582633
0.119150996
0.12765151
0.19443405
0.43400168
0.24716765
0.46406865
0.46483874
0.60464334
0.6723594
0.34169304
0.2294637
0.18238312
0.54517627
0.22985113
0.57051504
0.112526536
0.15435731
0.265844
0.1835118
0.6556078
0.27704608
0.09802699
0.22638941
0.12877762
0.3943777
0.2118361
0.398746
0.19577062
0.12911558
0.5079762
0.07079673
0.16041136
0.23466843
0.12623835
0.21022952
0.16257733
0.6884234
0.12849104
0.22291064
0.2800724
0.32538033
0.6664228
0.33041036
0.2125895
0.27892578
0.48454493
0.25502104
0.66127
0.3135255
0.27379537
0.07620835
0.21695077
0.7193691
0.19291139
0.3070222
0.45313227
0.25658494
0.61001295
0.28940022
0.2808901
0.21128362
0.27065468
0.1729182
0.23542356
0.24794853
0.3120935
0.299811
0.4134406
0.06376135
0.15028524
0.21858978
0.39685357
0.34572387
0.6025317
0.13494039
0.27366018
0.046664476
0.3409592
0.0270015
0.39961517
0.17977726
0.11930084
0.14706492
0.29339778
0.41161454
0.24565959
0.1368177
0.29197884
0.21194291
0.18107831
0.070201635
0.2523042
0.28687078
0.43350887
0.53122795
0.18856561
0.113258004
0.60597456
0.11993158
0.24525774
0.1214692
0.180013
0.2925458
0.11603385
0.3967713
0.29637122
0.30223662
0.06810486
0.5611812
0.26838124
0.0620811
0.08691442
0.22297227
0.25935054
0.31788945
0.067717075
0.7800162
0.32631773
0.6217514
0.10109931
0.3810575
0.27503717
0.15300435
0.081514835
0.3332032
0.24152857
0.091450214
0.1597439
0.15682626
0.39676225
0.116490066
0.4378903
0.16972685
0.1200304
0.13253874
0.13380826
0.37107933
0.23579639
0.18516004
0.079399645
0.6566894
0.2148062
0.2146076
0.2134034
0.23627388
0.25323337
0.7277504
0.29131103
0.13161069
0.20658636
0.19846779
0.18044215
0.12559325
0.17945123
0.12859857
0.11803311
0.23255372
0.07673484
0.20485306
0.1942637
0.54908323
0.18301445
0.1141814
0.15211672
0.1212697
0.63915586
0.09155345
0.72305435
0.13330722
0.15783536
0.06211853
0.20302391
0.6628599
0.4795344
0.10241842
0.03621149
0.47922206
0.22077507
0.2197963
0.07582986
0.17446518
0.48468524
0.64314425
0.14548552
0.28913248
0.26218057
0.31365943
0.12832022
0.045673013
0.17943668
0.20896327
0.16762781
0.3224665
0.17703915
0.18887126
0.16858763
0.29621452
0.37999135
0.18555498
0.21562028
0.13440728
0.6757841
0.3562435
0.08822918
0.38059425
0.47173637
0.16137433
0.2606293
0.24760532
0.09036875
0.2354902
0.38849515
0.25838912
0.3258413
0.48676074
0.21980435
0.12110984
0.01856178
0.61279273
0.24305224
0.11304605
0.016293764
0.23747814
0.35827065
0.4068386
0.38482708
0.054810107
0.1022414
0.37837452
0.3397348
0.16529739
0.15449858
0.18375182
0.45152617
0.33971024
0.13281107
0.11476755
0.05154693
0.12243724
0.13995647
0.29026222
0.17313975
0.13978982
0.11485112
0.07881141
0.4681487
0.26264554
0.47885638
0.3015383
0.3827715
0.054237843
0.2192033
0.17203498
0.287575
0.08322036
0.24725842
0.4937538
0.27341306
0.21062148
0.13729393
0.15649807
0.30614698
0.24461073
0.37236202
0.5521257
0.11770916
0.17846334
0.056397796
0.28872097
0.21768141
0.32120204
0.61142004
0.42827058
0.07466549
0.4035207
0.31807125
0.3951661
0.21744078
0.3461187
0.6547861
0.6332139
0.47563374
0.0811187
0.0146564245
0.22185266
0.5138446
0.20753956
0.3371055
0.5942558
0.5306451
0.34101856
0.5645498
0.054109633
0.30148232
0.19323373
0.2358709
0.09947014
0.36328506
0.26224482
0.121423244
0.045459867
0.32895362
0.67195845
0.105219364
0.32012594
0.23073316
0.3490858
0.14219809
0.42754126
0.1947555
0.3103752
0.34077442
0.15938842
0.36839265
0.19142264
0.3515305
0.23092663
0.1080749
0.13419485
0.5548345
0.32696855
0.2035352
0.30097187
0.46405482
0.62171125
0.0884763
0.31590343
0.28267777
0.110548735
0.19130135
0.1540606
0.68877095
0.22293007
0.22488499
0.49986744
0.19199145
0.14033043
0.26305115
0.17302835
0.21884191
0.323502
0.31307375
0.3263896
0.15822196
0.84947133
0.18268967
0.27139568
0.4210105
0.4705686
0.045455456
0.24323559
0.33413488
0.37657833
0.10139614
0.28127772
0.2916608
0.27540088
0.11864829
0.3956294
0.226174
0.5730754
0.2223345
0.46156132
0.41208333
0.0765059
0.21043539
0.45095396
0.22527754
0.5662595
0.24836779
0.20907801
0.2862813
0.31060994
0.13217664
0.008513987
0.094831824
0.16229355
0.27606475
0.52026606
0.41980505
0.30255252
0.23769712
0.44636494
0.47931117
0.17677772
0.06805444
0.7265854
0.034580946
0.33330274
0.36331648
0.10950935
0.056804836
0.13525999
0.29106134
0.2071377
0.060905576
0.3761226
0.7213371
0.32263243
0.14863992
0.20137835
0.20384455
0.351416
0.4367838
0.20261204
0.42246842
0.3416587
0.26072747
0.07403749
0.18988633
0.5049016
0.53539336
0.56338537
0.54937583
0.22072923
0.068213224
0.05452192
0.15664673
0.19298792
0.40106523
0.116735876
0.4122858
0.28489077
0.24044907
0.20552528
0.13556159
0.17069793
0.18342674
0.1848638
0.4250599
0.34126073
0.11750692
0.69412667
0.4291829
0.23585528
0.40083516
0.2878747
0.4282819
0.11803061
0.24826401
0.3461249
0.56933975
0.769176
0.085463405
0.2585225
0.16373146
0.3831067
0.33141977
0.2313034
0.06983769
0.6797055
0.35931098
0.09913409
0.3543893
0.17333555
0.03737414
0.13627982
0.2011851
0.12704313
0.27513266
0.41506672
0.21990871
0.20795727
0.19755507
0.048036933
0.26359987
0.38060576
0.24643922
0.34110206
0.16289979
0.1001873
0.12873733
0.25366563
0.03974974
0.023631811
0.26068544
0.5270314
0.30173564
0.27864206
0.103966475
0.11548543
0.19238454
0.4239676
0.16152346
0.21384466
0.12146795
0.36948812
0.01217556
0.10967004
0.14724684
0.19741803
0.48599625
0.29108965
0.058609128
0.16339624
0.6128786
0.16991234
0.13746393
0.24408889
0.4772451
0.42024946
0.51406467
0.35225594
0.20049441
0.2884779
0.12548113
0.5189393
0.7595283
0.40448987
0.20676458
0.011737764
0.1659311
0.20627618
0.14066267
0.14638543
0.33874893
0.13837421
0.10507214
0.2546397
0.30555856
0.24035174
0.18673736
0.23359823
0.351624
0.05646074
0.43073767
0.13359368
0.16684747
0.30747384
0.3658502
0.18699825
0.021595359
0.40462768
0.44125342
0.31739646
0.28564823
0.06684339
0.16220838
0.15210235
0.78589845
0.20723116
0.29390955
0.16554475
0.27803397
0.11425483
0.21652746
0.28145444
0.34722412
0.21899217
0.39693123
0.24996161
0.19741249
0.2230779
0.22088802
0.33199555
0.2706498
0.6829957
0.39827925
0.36187375
0.25809175
0.19417292
0.07411122
0.23195374
0.15232372
0.34937167
0.17723584
0.37307572
0.28901094
0.11895704
0.60229677
0.22961831
0.23295546
0.43760657
0.22000784
0.25787938
0.58000267
0.4303931
0.22954845
0.20150739
0.25063753
0.22932315
0.51887655
0.321438
0.114160895
0.11103201
0.14283717
0.38533616
0.32948804
0.3769629
0.3013618
0.13855493
0.11233127
0.044885457
0.47344065
0.5812922
0.41603887
0.26088494
0.20897555
0.22902286
0.107409716
0.49269402
0.48073578
0.5855065
0.13609159
0.11388683
0.31558573
0.22829199
0.090556264
0.25911033
0.34365702
0.32365292
0.1855644
0.18771571
0.30288684
0.1592567
0.3808068
0.3875258
0.11624098
0.13483381
0.15379429
0.3895769
0.23587775
0.12645859
0.14313114
0.24326092
0.3167907
0.4018998
0.14855087
0.123453975
0.43711978
0.25301623
0.64170444
0.76812696
0.05435425
0.16741037
0.32240582
0.17572796
0.36121678
0.18152386
0.4518298
0.3156861
0.20561373
0.34563422
0.6395916
0.10570693
0.5995506
0.7550607
0.24271715
0.499205
0.09915197
0.17628562
0.4547842
0.44629598
0.2317493
0.6847825
0.47774315
0.2855445
0.30646038
0.1554184
0.5976337
0.327613
0.21215713
0.4132524
0.14020002
0.6573179
0.44939482
0.27126735
0.40960276
0.21521336
0.015642524
0.66490495
0.2723496
0.117164254
0.17092806
0.045490324
0.5954169
0.25973833
0.21825004
0.104073346
0.5547355
0.41555822
0.20236003
0.22127628
0.5996951
0.6024673
0.06552404
0.18379062
0.5260558
0.36624986
0.3144753
0.24311167
0.11264211
0.3253293
0.19641364
0.0878979
0.35082477
0.43720078
0.063601136
0.1258055
0.33739018
0.60597
0.5559743
0.24782121
0.1972754
0.39888275
0.29335666
0.287035
0.30426097
0.43585658
0.1645655
0.42957067
0.59506917
0.11226809
0.3222252
0.20732224
0.6533878
0.33895552
0.285367
0.34739935
0.32498664
0.2516833
0.25911742
0.5267324
0.16204375
0.18455637
0.36116636
0.31704354
0.54316735
0.22259355
0.34892154
0.2576887
0.22150898
0.36026204
0.3685401
0.25419098
0.35245126
0.3466887
0.25127918
0.20074058
0.20506263
0.17733943
0.24960315
0.25905216
0.35095942
0.4943983
0.12883866
0.27324808
0.3158629
0.21721172
0.37829018
0.12765038
0.19564378
0.2677523
0.21591115
0.40314102
0.33017147
0.19204676
0.20831692
0.39369094
0.17750669
0.07037276
0.28099418
0.114876986
0.018800855
0.28243214
0.46153367
0.3346125
0.0071287155
0.1631093
0.019579053
0.15853018
0.22196555
0.17968416
0.09866774
0.21511066
0.2247976
0.24943113
0.22363406
0.45173568
0.5322811
0.5302329
0.17599314
0.18462765
0.4031412
0.37706202
0.51255333
0.15729386
0.20502973
0.11795664
0.2290299
0.14366162
0.1659624
0.24620163
0.17789662
0.21399671
0.24257159
0.15056431
0.031125188
0.60471344
0.24162495
0.13657951
0.13967347
0.24437982
0.027424455
0.18264341
0.22999454
0.51972514
0.38018364
0.253677
0.2928456
0.17801076
0.35381198
0.08204073
0.30522478
0.24094868
0.3348379
0.4416678
0.0571931
0.35703272
0.15825528
0.33335316
0.5411824
0.1933502
0.14960384
0.430273
0.16158628
0.5456398
0.27682877
0.25488436
0.30902243
0.18483806
0.2420119
0.14638168
0.08504975
0.06935394
0.17225283
0.06451392
0.32580596
0.16215795
0.37457514
0.19622296
0.24018455
0.15005189
0.2172879
0.25187796
0.2188859
0.2460475
0.055872142
0.101183414
0.14821064
0.061772585
0.23290068
0.30813956
0.31653595
0.34023666
0.1911658
0.22443557
0.2290932
0.21628273
0.49781078
0.0385015
0.27325827
0.43886483
0.08877373
0.111530185
0.5994773
0.2154141
0.08442497
0.09352803
0.10069656
0.29595762
0.27181375
0.0446741
0.69891834
0.16659135
0.1600585
0.31305277
0.31079316
0.0029278994
0.575404
0.26812643
0.4150374
0.349918
0.53243226
0.47789896
0.21466947
0.41680437
0.69193816
0.03915882
0.1724605
0.39028013
0.35288382
0.28493452
0.06414592
0.2814399
0.5646776
0.28182888
0.23169541
0.3792945
0.45084566
0.5378418
0.14219612
0.22735381
0.3162048
0.21718943
0.2900645
0.32634056
0.0528965
0.2411511
0.12154949
0.13162982
0.3203252
0.091795206
0.27132225
0.49044633
0.18056798
0.18539655
0.25637352
0.100530386
0.13932467
0.6278508
0.31364918
0.27342224
0.30221736
0.33436465
0.23609
0.10411811
0.38380337
0.076254725
0.047368526
0.6033926
0.2664125
0.1365416
0.087810755
0.15887529
0.2380687
0.22648811
0.3118689
0.7921588
0.2445749
0.20893288
0.07951158
0.055285156
0.21415305
0.56763244
0.18317711
0.39158273
0.51711404
0.30558348
0.13030767
0.21768337
0.15061289
0.124325395
0.18147755
0.3442242
0.10432416
0.21199948
0.33774513
0.39947397
0.103985906
0.5328023
0.04738748
0.15065074
0.18235952
0.16221452
0.4419495
0.37090397
0.41833693
0.06255472
0.19493717
0.24323219
0.17022026
0.14476937
0.10790163
0.30944443
0.22254145
0.24223012
0.21340895
0.68942165
0.311787
0.15478617
0.44820148
0.25258672
0.45394576
0.14146578
0.12338209
0.15820742
0.115603685
0.21580017
0.20984524
0.06904864
0.21536791
0.1790281
0.46149123
0.18001086
0.7961267
0.31082606
0.34122646
0.30981433
0.34890926
0.0923267
0.23351872
0.15322232
0.10053325
0.17214203
0.2000941
0.6383887
0.080634356
0.26907003
0.16954648
0.13316613
0.16870534
0.11513764
0.19667411
0.36204553
0.27265066
0.15647101
0.52961993
0.22518003
0.25437117
0.171494
0.09006071
0.26145482
0.33541548
0.05912268
0.34555805
0.58673084
0.18718052
0.20618379
0.3192035
0.12733126
0.6089262
0.16572022
0.14451993
0.18170619
0.1998477
0.38404465
0.39544857
0.038846254
0.21594048
0.31196427
0.51308703
0.10722542
0.33257514
0.72306204
0.22625744
0.21888494
0.20200515
0.45424223
0.11348915
0.27243966
0.18710744
0.5112766
0.28885913
0.19217497
0.2489649
0.58465254
0.57039917
0.25005805
0.24441773
0.5999939
0.22753024
0.25252724
0.30950952
0.22595644
0.06752539
0.09096587
0.21374923
0.24545795
0.16451728
0.23582017
0.25032037
0.14572763
0.3087994
0.09202474
0.19506747
0.5672244
0.10339534
0.37546647
0.4790975
0.18082762
0.13340056
0.08743656
0.24119997
0.2028389
0.10225105
0.13283074
0.608688
0.15060204
0.09372008
0.16930318
0.58468497
0.14842659
0.23936832
0.25315642
0.15410423
0.32572573
0.16573519
0.43517554
0.10809183
0.3476436
0.36038613
0.24758565
0.6230833
0.1412034
0.2970854
0.3236816
0.19217992
0.21815109
0.07294583
0.24433053
0.45874584
0.3725294
0.0808264
0.18175948
0.25603795
0.44206053
0.20864546
0.36090744
0.6269368
0.42836225
0.26496553
0.32754135
0.16390336
0.47889704
0.25012636
0.82279986
0.4606424
0.15662909
0.24016857
0.14980698
0.41308057
0.63780314
0.1736722
0.2386831
0.22785687
0.19276023
0.50083864
0.5840355
0.022402406
0.2071799
0.6814437
0.27614313
0.34298903
0.1112088
0.14149898
0.33122867
0.11998093
0.41776538
0.042444706
0.055601
0.17127854
0.40775847
0.2634231
0.21422136
0.121144414
0.16973269
0.3308817
0.24836183
0.49883056
0.06389916
0.1615777
0.08370018
0.10513967
0.07547331
0.2410047
0.26740533
0.3073997
0.38111377
0.24317598
0.1122219
0.19562995
0.2984649
0.65646434
0.13581288
0.4730711
0.09455657
0.5270095
0.46377796
0.3664695
0.5980625
0.12730348
0.090232134
0.06849754
0.11661565
0.6155375
0.51239157
0.38237393
0.40721935
0.51781917
0.08828533
0.25271565
0.75552016
0.17051685
0.31161797
0.47240078
0.27158225
0.18246889
0.37308836
0.038635552
0.6699362
0.32497853
0.4720174
0.12299991
0.65179396
0.090969086
0.16063243
0.3576212
0.38832784
0.27548146
0.26900434
0.26489007
0.16109121
0.33054304
0.2420839
0.24003196
0.35966313
0.24482054
0.104884446
0.18745261
0.12225473
0.1117816
0.25779557
0.56888473
0.11783999
0.3783592
0.3372805
0.4330287
0.06260592
0.17275518
0.7398258
0.0010067225
0.14345646
0.26395792
0.3941663
0.09754658
0.9351444
0.20742047
0.52305377
0.068269014
0.23931527
0.2366662
0.023494124
0.17660737
0.19240588
0.3768658
0.16844738
0.27669966
0.19713843
0.41259348
0.21985757
0.0909636
0.52146
0.5032476
0.029326022
0.4333653
0.3057164
0.37140298
0.62595135
0.21258366
0.40083277
0.17917776
0.10117811
0.105205655
0.11006749
0.14999884
0.11918771
0.49420488
0.37948322
0.3749088
0.33734035
0.30616522
0.14641201
0.13504177
0.6256691
0.19784069
0.10180479
0.33214545
0.26975644
0.32593572
0.14015043
0.35078192
0.24722576
0.3122456
0.1463499
0.2854604
0.11210394
0.6449284
0.21594048
0.03014779
0.31607926
0.5889204
0.24812531
0.15865612
0.19823188
0.18068111
0.012029171
0.21800363
0.27384412
0.5596458
0.010158956
0.4417398
0.2188589
0.49159312
0.27238798
0.12714922
0.25142568
0.13234174
0.18424046
0.7334825
0.17475557
0.45146525
0.36286557
0.09557605
0.18771899
0.28467584
0.058170617
0.13597143
0.356265
0.43934476
0.2102561
0.22883618
0.5038363
0.086456895
0.3361113
0.24699122
0.49012846
0.3028288
0.24861336
0.39282596
0.19172281
0.07337201
0.11788607
0.3209833
0.30741012
0.32097352
0.22133547
0.2413212
0.19387186
0.21695018
0.1581763
0.1570059
0.24546492
0.1955055
0.23922926
0.30845463
0.29195923
0.3925175
0.5943476
0.119164586
0.50502837
0.051045418
0.6676723
0.3526839
0.28239715
0.22242427
0.21992612
0.39143705
0.1328224
0.34037375
0.48168874
0.12451863
0.13266468
0.3799473
0.1677106
0.24140948
0.35194612
0.7171676
0.13442862
0.15347522
0.32023162
0.29698277
0.23545337
0.5028616
0.29855895
0.1286971
0.081902444
0.026509047
0.12330365
0.23273432
0.18435085
0.32078052
0.5063536
0.3691864
0.2404635
0.49786568
0.08962983
0.08455539
0.05741632
0.32531357
0.5039911
0.37554753
0.18583417
0.17750978
0.47170222
0.3304485
0.21679449
0.19741607
0.17858785
0.25220132
0.16673958
0.08986193
0.179008
0.32422364
0.051806927
0.5162718
0.42204922
0.48268455
0.4072758
0.17374277
0.05035758
0.17492688
0.4069416
0.21903092
0.53109056
0.49383515
0.16761756
0.26013154
0.32344353
0.36047876
0.043102622
0.20864391
0.43404245
0.22236419
0.037005424
0.100055575
0.4401996
0.16370142
0.19218183
0.18349421
0.2647835
0.17022383
0.16319251
0.19126928
0.24866784
0.30971682
0.020876348
0.34115267
0.28606266
0.10289961
0.5236211
0.07450324
0.13508415
0.22820252
0.3594371
0.17545319
0.24301076
0.21372771
0.1423055
0.12219244
0.0849601
0.25982666
0.21591109
0.25267678
0.17225957
0.18961209
0.18739867
0.26722717
0.30453968
0.28661263
0.40192592
0.6977519
0.18166584
0.22581327
0.28507793
0.062179685
0.2267009
0.22398937
0.2583176
0.21565515
0.19167596
0.05622989
0.40616238
0.37432712
0.3454126
0.4266094
0.22647291
0.15615308
0.052398324
0.1046139
0.43765318
0.31319463
0.12641501
0.31446624
0.2696358
0.37065184
0.31201404
0.6221297
0.16994369
0.1405285
0.26876628
0.42650127
0.40094066
0.56162643
0.45036173
0.68769884
0.21673137
0.116722345
0.3962884
0.4952525
0.51724935
0.22021079
0.15802073
0.020484686
0.26413786
0.3571387
0.5119239
0.4784478
0.20818114
0.08633995
0.05289352
0.39227986
0.046222687
0.28620547
0.20257604
0.22956014
0.07984924
0.38368976
0.31390023
0.15694761
0.035668015
0.27876663
0.33738077
0.27091855
0.22615337
0.5074395
0.32468033
0.054937005
0.15267718
0.19482327
0.3287629
0.62522876
0.3080243
0.48116672
0.181934
0.5577668
0.34071136
0.33779836
0.108560205
0.20506209
0.2790383
0.22309434
0.36098135
0.24907112
0.28886116
0.07458013
0.19521677
0.3370061
0.23882961
0.17583704
0.4603094
0.5128404
0.2628562
0.15314305
0.24779314
0.65365547
0.17428225
0.48859537
0.20793086
0.1105476
0.34122002
0.03597045
0.20932662
0.20468265
0.22405076
0.18211353
0.06606448
0.42764652
0.6784234
0.65624833
0.4561231
0.72472394
0.1086719
0.31375134
0.57764673
0.58754545
0.1842485
0.39980626
0.43946964
0.16235399
0.19764584
0.17345244
0.5196347
0.54517436
0.13678819
0.10555661
0.21271867
0.26966727
0.3223132
0.2002778
0.30176032
0.3681321
0.3006599
0.2578817
0.20763493
0.17074811
0.036704898
0.33510113
0.20484757
0.45714426
0.24079728
0.2476849
0.21823525
0.30689085
0.03417301
0.040010214
0.45511222
0.4502821
0.246607
0.30813408
0.2795545
0.25735116
0.54594517
0.12557459
0.17245173
0.16028214
0.19961393
0.17706394
0.3955937
0.1353749
0.13154387
0.26453984
0.31129348
0.06030333
0.21846533
0.27087796
0.15817308
0.14035547
0.43605638
0.4324956
0.23971522
0.14772487
0.046001792
0.21501684
0.7950475
0.09543276
0.22368884
0.45125616
0.0156914
0.44082594
0.4666639
0.39679927
0.12679344
0.65787405
0.21764785
0.08034372
0.21874118
0.6083919
0.2150073
0.24017811
0.1661247
0.01845932
0.23699856
0.2938558
0.31826913
0.19331992
0.19270241
0.28576422
0.21711135
0.24324286
0.23750186
0.22865635
0.3342225
0.1455254
0.19758862
0.24407852
0.21007854
0.15739244
0.07295227
0.094649315
0.4928556
0.09815216
0.32798278
0.52759135
0.44598198
0.061687708
0.39679408
0.2935289
0.19312572
0.19270742
0.45433283
0.21053898
0.27749753
0.060046792
0.23618412
0.12775218
0.1448909
0.22978854
0.64731085
0.21075672
0.54719996
0.05552292
0.43143106
0.1054759
0.46537542
0.25050783
1.1920929e-06
0.32020998
0.44255865
0.026770234
0.3898821
0.21620286
0.35885328
0.1939472
0.22044814
0.2538358
0.65066653
0.2166605
0.061178565
0.1377142
0.32434618
0.37444007
0.50639874
0.3211825
0.14680827
0.33404648
0.22485876
0.1782285
0.55305755
0.63949144
0.54846
0.17486167
0.12740374
0.14492482
0.37056243
0.28787005
0.33123958
0.039625645
0.1378296
0.14928001
0.0655548
0.31854135
0.143067
0.4197644
0.5333595
0.1308006
0.21304059
0.074301004
0.08175826
0.28798866
0.29525536
0.2716167
0.220061
0.11649734
0.115840554
0.10649359
0.5215794
0.26549548
0.19276899
0.6756071
0.097159386
0.15143883
0.20598263
0.38043177
0.12313646
0.29404998
0.44413757
0.30559695
0.03198141
0.23179716
0.2319932
0.17097205
0.059037924
0.110221624
0.123651266
0.08244729
0.1956451
0.2263093
0.42544854
0.30262667
0.25067902
0.057263494
0.37555033
0.3226968
0.21473503
0.33510423
0.18337339
0.25812113
0.40180933
0.51537097
0.28022504
0.24081141
0.1022768
0.21892178
0.21460408
0.26110995
0.07583368
0.2787739
0.17663193
0.30186558
0.21590698
0.7572101
0.29699385
0.26683676
0.2358253
0.58091915
0.12392813
0.41330743
0.30480373
0.47272456
0.23679984
0.06997222
0.25397205
0.43904757
0.18528914
0.204768
0.8710487
0.28898704
0.26168025
0.24978125
0.13557243
0.6493678
0.500307
0.046621025
0.1619618
0.327946
0.23788285
0.59077317
0.644014
0.21966279
0.23560476
0.10871744
0.098493814
0.28054607
0.20536399
0.47243845
0.09256828
0.07662314
0.5456983
0.44017708
0.28494036
0.15367746
0.21897733
0.35416675
0.5458386
0.10360968
0.12468243
0.15283024
0.33713806
0.058416247
0.22251725
0.7039302
0.622597
0.18749791
0.37336385
0.15047055
0.161803
0.2762705
0.24672961
0.21627223
0.17457163
0.15593702
0.16150165
0.106699884
0.11109972
0.35592425
0.18177485
0.004224837
0.15186906
0.10098344
0.19419086
0.17622578
0.3310548
0.14975202
0.5022568
0.3700112
0.06851375
0.30868143
0.119772434
0.08250785
0.30555212
0.20895624
0.4001866
0.085808635
0.27934337
0.3087132
0.2165407
0.44365805
0.7485825
0.070402145
0.13606524
0.44996428
0.070732474
0.16262287
0.52467656
0.15036595
0.30944598
0.24085647
0.586882
0.31427473
0.8304599
0.48895139
0.48524624
0.23962963
0.30143714
0.57329404
0.20870072
0.21477532
0.61932266
0.29363263
0.43056828
0.23735136
0.12377763
0.21895623
0.17543024
0.18057811
0.13603431
0.17174584
0.15391803
0.14528477
0.43299556
0.42580134
0.3006282
0.3889568
0.50484574
0.285949
0.19455314
0.35869265
0.4103728
0.1413852
0.3278265
0.1798141
0.18223989
0.14920318
0.29593343
0.15343308
0.25892884
0.26552248
0.34654307
0.2728325
0.1901393
0.14062977
0.18400669
0.18080723
0.42002314
0.43223917
0.19445741
0.53932685
0.15561199
0.15485346
0.06616223
0.46190536
0.5355143
0.6527335
0.27553976
0.2170608
0.22690332
0.5441716
0.4925537
0.17367738
0.3428874
0.45473886
0.56128323
0.35624146
0.19827646
0.21142888
0.11226636
0.29156005
0.35152513
0.6579764
0.19730556
0.10435963
0.18868238
0.29311407
0.007366419
0.19357443
0.14818406
0.18124652
0.26479083
0.24087453
0.14305848
0.44422138
0.33431756
0.19382536
0.17832088
0.24228334
0.07241452
0.01275605
0.227337
0.36836034
0.14488816
0.34846997
0.12667161
0.15322751
0.33696413
0.17346847
0.010637879
0.26193726
0.07291269
0.22915018
0.2134518
0.253285
0.2139796
0.19215906
0.33405602
0.6343518
0.2315278
0.22516513
0.42485154
0.58905137
0.33885986
0.15337849
0.14684117
0.19252253
0.28694534
0.22484422
0.5527497
0.2806245
0.5498682
0.2712407
0.41803133
0.0029454827
0.39508998
0.25687766
0.02217114
0.5106633
0.55016613
0.30248445
0.57481825
0.5820903
0.10571885
0.1624161
0.25616264
0.36107486
0.08568299
0.12621284
0.08742654
0.1707617
0.43556333
0.71649957
0.23495865
0.26109946
0.47561312
0.2507795
0.016982198
0.22559136
0.21496081
0.09761202
0.05884862
0.13017583
0.58408725
0.26666045
0.30125988
0.32581633
0.08097875
0.3010695
0.2054199
0.4162433
0.405497
0.28803682
0.12332785
0.5762328
0.2806685
0.5995881
0.3768472
0.3320223
0.2307272
0.27634883
0.55169094
0.11398363
0.5372593
0.3921082
0.40943098
0.22391218
0.62082636
0.40228307
0.18020082
0.19870096
0.2549541
0.34452248
0.6729313
0.12422013
0.24281508
0.077094674
0.4545598
0.2668205
0.35196328
0.29875177
0.11359084
0.69266456
0.21813065
0.19229257
0.26982754
0.20035148
0.03631258
0.14722693
0.39720798
0.37413287
0.43364227
0.2337519
0.14936411
0.13105893
0.2255485
0.41816688
0.31500983
0.23758578
0.60244054
0.12832606
0.06390017
0.15016389
0.1931926
0.15873528
0.47084582
0.17740071
0.30997586
0.097032845
0.34736878
0.090878725
0.12770581
0.33784664
0.11776006
0.3670383
0.32041126
0.81476367
0.13132012
0.1367563
0.25058675
0.58897054
0.13820326
0.32108963
0.21657205
0.4360404
0.19703043
0.7270253
0.23922974
0.27833045
0.18032491
0.27172792
0.10892701
0.046755195
0.30626315
0.59580314
0.09584594
0.422298
0.3208815
0.45991385
0.37583458
0.1801455
0.23216927
4.053116e-06
0.09408033
0.24810779
0.29172653
0.15920073
0.32813215
0.58809114
0.2801932
0.41843057
0.58520496
0.103223205
0.24626482
0.16558993
0.22770655
0.6571
0.23165607
0.12987047
0.40142465
0.28203237
0.116352975
0.18622816
0.25007606
0.37716746
0.25827485
0.101505995
0.030672729
0.17868543
0.21618289
0.100057125
0.015032291
0.38569915
0.10061002
0.23593295
0.17990005
0.16780162
0.24602026
0.718629
0.12884605
0.46634305
0.34295017
0.37093538
0.018234491
0.16311103
0.26499343
0.17423177
0.11379552
0.438623
0.36583412
0.056093454
0.10994798
0.36806846
0.14255214
0.0026323795
0.24038428
0.35472304
0.2986372
0.12920094
0.15311867
0.046643674
0.39489257
0.2638821
0.27741075
0.11561084
0.50001514
0.23180825
0.28283215
0.2625208
0.24121636
0.25224757
0.13498747
0.3118016
0.26678568
0.7051617
0.10996163
0.1622718
0.18965697
0.10357118
0.37025976
0.33322442
0.22692245
0.12637699
0.2868247
0.28956676
0.37600958
0.18069422
0.15300477
0.4356805
0.4343574
0.36588562
0.22842693
0.18528736
0.4170555
0.3705039
0.32148945
0.21131957
0.42285913
0.26701307
0.2723508
0.40056115
0.2047317
0.19026846
0.31202108
0.41779065
0.30598068
0.10530305
0.22654784
0.037242115
0.37607145
0.22012532
0.2696972
0.20628601
0.35881698
0.22555482
0.04723108
0.25079155
0.25579047
0.5344494
0.2284807
0.61494625
0.31041896
0.30967653
0.27971387
0.20789063
0.166906
0.34750366
0.35452056
0.27906036
0.22460353
0.11303043
0.18158829
0.14322406
0.06513238
0.15669298
0.12285924
0.13242054
0.302184
0.31568825
0.32797468
0.36412805
0.1937108
0.26366186
0.26375687
0.2641375
0.15923434
0.70022464
0.11920583
0.16487098
0.19003308
0.014681816
0.16214782
0.49205726
0.42947865
0.57015663
0.12962365
0.21385771
0.37214363
0.15449166
0.1534679
0.43987787
0.12302351
0.1791668
0.564255
0.32563305
0.23928136
0.42982292
0.10628641
0.13061774
0.5585707
0.23532152
0.2576046
0.17648637
0.20718062
0.12809396
0.09891844
0.21041131
0.13567871
0.2888465
0.41160417
0.2826165
0.7917876
0.14976186
0.077373505
0.1027177
0.09685624
0.075031996
0.37799567
0.29056728
0.15446734
0.2552855
0.19580817
0.25908965
0.22614914
0.31360424
0.40683734
0.32110548
0.1478846
0.17433107
0.009299636
0.3012144
0.15334564
0.7475301
0.14916587
0.2615384
0.17288423
0.30276865
0.45219105
0.108777404
0.5703552
0.9017265
0.17837644
0.12079978
0.12123859
0.2658409
0.21394414
0.14805049
0.2579649
0.40610957
0.36429214
0.42906213
0.12592232
0.16369867
0.40763462
0.27018845
0.19825697
0.40549135
0.0125437975
0.1980257
0.31511867
0.06898427
0.4156415
0.21405756
0.4332801
0.2651103
0.457457
0.24102622
0.29248762
0.2020979
0.6744565
0.32008713
0.3680668
0.40836364
0.09756565
0.3257597
0.77622145
0.20443869
0.13630855
0.49272525
0.085933805
0.24332702
0.5509167
0.30572563
0.36675173
0.23279506
0.22860432
0.12818474
0.6448202
0.57076555
0.26305926
0.32349586
0.0976218
0.23326784
0.5744874
0.30196714
0.23261201
0.068519294
0.09334099
0.11460453
0.065989494
0.1996491
0.24059284
0.14004534
0.21422946
0.25202084
0.22971493
0.07475972
0.14875603
0.25044513
0.22965497
0.29862463
0.3219025
0.15885204
0.3559326
0.38643813
0.28573334
0.109419286
0.35667455
0.14821804
0.4587481
0.10432595
0.20689535
0.21819252
0.25587928
0.24801749
0.09660941
0.23802173
0.24631858
0.37313193
0.20196772
0.23373908
0.11986983
0.17252994
0.39732707
0.23223591
0.23030746
0.04434383
0.3730942
0.12265599
0.19539613
0.076185346
0.3060074
0.22723228
0.32546484
0.0977819
0.25582236
0.20079154
0.22925127
0.28644395
0.14185119
0.44735527
0.35713816
0.19194585
0.30434394
0.24769652
0.56361306
0.5942238
0.27672136
0.40569043
0.34866375
0.32184327
0.47227788
0.1678688
0.6803833
0.33736736
0.35525358
0.22710657
0.02027452
0.10800731
0.085002184
0.3615266
0.2036928
0.56020975
0.19186509
0.7146221
0.019398928
0.3933438
0.20839334
0.6122828
0.045438886
0.40651917
0.26796043
0.17687201
0.254793
0.17145324
0.111873806
0.6706321
0.36099708
0.23378551
0.04737234
0.09327948
0.393435
0.0658555
0.21637899
0.20361137
0.13852489
0.7916497
0.168123
0.13856697
0.27699268
0.34531283
0.39781475
0.10561299
0.34340274
0.4294331
0.2586167
0.32014048
0.17263627
0.5365653
0.58162
0.15067494
0.05811751
0.12174213
0.1995492
0.4119668
0.3753879
0.25463408
0.31133592
0.46156567
0.1877681
0.0863809
0.21007693
0.13541394
0.49883437
0.23494601
0.12833095
0.28021026
0.28871226
0.28025252
0.15903032
0.106155634
0.2605422
0.29143703
0.21778226
0.57927096
0.52511406
0.24095464
0.32219315
0.08115351
0.2046417
0.27405775
0.48200756
0.255723
0.20418227
0.0087275505
0.25899732
0.2259934
0.06731963
0.7164929
0.51079774
0.7679245
0.39037466
0.098593414
0.5910091
0.17950374
0.25476885
0.05558884
0.2558478
0.31972438
0.10011935
0.19737387
0.40045536
0.27011502
0.15439373
0.14427257
0.25991035
0.09519416
0.13001454
0.23452455
0.25921905
0.13024545
0.10932118
0.020553172
0.29773223
0.51455426
0.13253188
0.32431692
0.42276895
0.08322501
0.12618196
0.121157646
0.37675673
0.17416131
0.11424869
0.4296397
0.14890087
0.18743885
0.30058694
0.16810548
0.3718841
0.22191274
0.113084555
0.12445247
0.68261635
0.4902619
0.17393965
0.0048128963
0.13382411
0.144413
0.1704272
0.45873606
0.28554094
0.21286464
0.232988
0.09248108
0.6052156
0.11638999
0.0626505
0.07345247
0.32228863
0.26974326
0.25863564
0.25708795
0.11009586
0.63124543
0.3629974
0.13364226
0.21591318
0.10644901
0.12909567
0.35323584
0.066711664
0.4595915
0.2924751
0.3232882
0.19919658
0.45165265
0.00815177
0.08516097
0.10208547
0.32680744
0.6803843
0.6487869
0.25764573
0.20424283
0.1452685
0.5209547
0.33581614
0.34350288
0.14838135
0.20371974
0.5388118
0.10388279
0.09781456
0.077266574
0.8033718
0.3426848
0.10443461
0.28358567
0.3360073
0.92997944
0.1331343
0.16526699
0.30316198
0.105458856
0.09797406
0.17725635
0.39497703
0.2837789
0.16805542
0.31371975
0.19928074
0.41694444
0.20079088
0.048336565
0.12270188
0.27470708
0.20393932
0.11626756
0.07351804
0.11952627
0.22382462
0.2548176
0.16520286
0.5947925
0.399361
0.6365378
0.21960527
0.18758762
0.3057716
0.23591089
0.4239971
0.056518078
0.62923384
0.34219515
0.40323043
0.32447386
0.33764803
0.28118002
0.51325274
0.26077884
0.1419667
0.16624808
0.15274405
0.46499944
0.22702795
0.287785
0.039219975
0.23344469
0.4364426
0.33527076
0.36042762
0.15213937
0.48529255
0.61248493
0.37277788
0.57583344
0.3295654
0.11217815
0.3066547
0.18383169
0.39394158
0.056658864
0.2556355
0.10725218
0.25528026
0.24785411
0.24120474
0.19848633
0.04728675
0.6673219
0.25051725
0.19372964
0.24259937
0.4369266
0.21167386
0.08730805
0.15384614
0.40625525
0.4318869
0.24074078
0.25216305
0.08136916
0.10136032
0.19392395
0.10577655
0.10981816
0.57994825
0.86523163
0.6563803
0.26114357
0.3085487
0.3772241
0.18088663
0.1965763
0.09634161
0.29507625
0.39979082
0.18682337
0.13028854
0.030117154
0.26423156
0.21733803
0.19116604
0.037237704
0.3044579
0.22134829
0.39592016
0.28284156
0.72000754
0.2399615
0.16106999
0.005159259
0.21955276
0.31909156
0.23705512
0.08581275
0.39005756
0.6285809
0.36216527
0.2613728
0.62789106
0.33988917
0.17778182
0.21205163
0.12939012
0.2729287
0.20168889
0.52663684
0.9908271
0.21465862
0.43222308
0.3458776
0.2974695
0.11986816
0.48951888
0.32423317
0.17204994
0.22096717
0.58228034
0.36275816
0.14537418
0.11099136
0.45047224
0.23654485
0.17236233
0.46038187
0.15878236
0.34725076
0.50482404
0.035562277
0.5848124
0.21949756
0.087862074
0.26391447
0.25556183
0.21116209
0.2775823
0.15434456
0.06631601
0.18225008
0.34769797
0.3173076
0.6279757
0.47371745
0.15281367
0.09500766
0.22370756
0.5214448
0.14492011
0.16708493
0.363186
0.6986911
0.39285868
0.36984944
0.39239
0.3921138
0.08184981
0.1662203
0.25441158
0.31101424
0.411357
0.19553041
0.38376307
0.06264675
0.37091124
0.12675893
0.5285591
0.47828662
0.2444787
0.11114091
0.1508584
0.25842553
0.18252331
0.5680783
0.48179007
0.3751819
0.21754396
0.03374505
0.13026214
0.49221528
0.20770371
0.11921179
0.056383967
0.29103857
0.43554044
0.12667584
0.36092532
0.1464448
0.110536754
0.5291039
0.55523664
0.31747842
0.044985652
0.06665313
0.19477582
0.53035545
0.17074847
0.30932242
0.31442726
0.2731719
0.17788315
0.28755748
0.2018165
0.1471343
0.22373706
0.33937895
0.60083866
0.17462975
0.4603659
0.061649203
0.5162335
0.047376275
0.122558
0.2577529
0.24278307
0.2350949
0.2801047
0.085956454
0.52470195
0.24933505
0.15763617
0.3948456
0.14162111
0.030866265
0.44150794
0.46525967
0.17377794
0.13578343
0.19101644
0.34718215
0.2580824
0.32280803
0.16993678
0.116607904
0.26081073
0.078906
0.13133454
0.3588755
0.10681081
0.23992717
0.120616436
0.3141567
0.48172516
0.109157085
0.45628548
0.28928685
0.5381932
0.11587423
0.35142636
0.3348168
0.08540475
0.13954067
0.1808567
0.28539962
0.28362072
0.20023316
0.23335105
0.22348511
0.06764603
0.13410246
0.5602558
0.3307258
0.2792303
0.30323017
0.36484677
0.123744965
0.17786634
0.23357254
0.33654743
0.06809783
0.13662803
0.21395111
0.03977883
0.1573664
0.14506888
0.25541198
0.073924124
0.054828167
0.4611708
0.8344383
0.30162483
0.34415948
0.4227872
0.021142244
0.12089914
0.0041983128
0.04952061
0.24707651
0.45239556
0.27280235
0.2875967
0.46875542
0.20295262
0.86253726
0.43634486
0.2565335
0.254798
0.33824062
0.5770218
0.24214971
0.10139847
0.38455677
0.21656275
0.06541407
0.66192174
0.51565635
0.45003712
0.16481322
0.38510936
0.5621234
0.18146718
0.0726434
0.1606524
0.2195189
0.37633258
0.108929634
0.20112216
0.45020354
0.08417976
0.030333817
0.42339915
0.11620331
0.18228465
0.26434976
0.36398226
0.11469144
0.09025645
0.25046194
0.65633285
0.49067914
0.30030107
0.4767375
0.3180511
0.12270999
0.41887093
0.22646844
0.4155308
0.12291193
0.38749754
0.35078907
0.58770514
0.21950865
0.59707665
0.30029964
0.18346322
0.11509156
0.246862
0.1838094
0.45918012
0.26480472
0.055678844
0.11961949
0.38687176
0.24133849
0.12189615
0.16759455
0.43013012
0.15559387
0.63682705
0.18016279
0.20774674
0.27532876
0.51598334
0.36957306
0.22812104
0.2327534
0.33969855
0.18931204
0.092012286
0.1583221
0.2476443
0.15879285
0.47121406
0.12953222
0.2673701
0.25654268
0.12409186
0.520298
0.075930715
0.28091204
0.31892085
0.5052128
0.39293385
0.24869078
0.1442045
0.321903
0.14117861
0.22468615
0.13360435
0.06919354
0.24697345
0.51106906
0.47860324
0.33788705
0.08941078
0.31026864
0.09309566
0.20338476
0.59227425
0.44897735
0.107643366
0.08534908
0.2195108
0.21202731
0.28222173
0.5779232
0.31113005
0.4560731
0.27449143
0.33375216
0.15021992
0.33842134
0.080911756
0.1802665
0.25504053
0.07252121
0.31677103
0.39098436
0.20223397
0.22523403
0.0401451
0.46474725
0.1401782
0.5395796
0.29821074
0.1430077
0.21967304
0.23075414
0.28865743
0.12652415
0.30659163
0.5699345
0.1434251
0.30244565
0.019806623
0.34955257
0.18547189
0.5288294
0.23063034
0.41352808
0.22615892
0.2598778
0.2951231
0.15817297
0.13652474
0.10551989
0.6703168
0.2196194
0.18413341
0.43723166
0.16105449
0.45533407
0.18984866
0.026239038
0.09686983
0.039599597
0.20138097
0.4011656
0.23438704
0.07263219
0.4520191
0.28935856
0.07200074
0.32682997
0.19109511
0.1275962
0.17164445
0.179196
0.3171152
0.18939537
0.20841825
0.3585422
0.14312112
0.4828657
0.5013038
0.55846846
0.2949382
0.40331757
0.16937459
0.1766451
0.21965027
0.5946392
0.11195016
0.20508295
0.25335896
0.6229992
0.3118537
0.33819556
0.21249092
0.34340715
0.07147312
0.2604761
0.17896545
0.13839132
0.10731125
0.18242276
0.1889224
0.0968107
0.12628281
0.09833068
0.27359676
0.31709468
0.4378091
0.47435355
0.26622796
0.4980802
0.0061311126
0.31861806
0.15387917
0.11917204
0.13265908
0.4343555
0.44335014
0.10959053
0.09490037
0.14147538
0.20579487
0.2196632
0.01566708
0.200369
0.4042579
0.2325002
0.3587706
0.35321337
0.18753165
0.12567621
0.34682268
0.2691313
0.24866319
0.25404906
0.09866583
0.3378682
0.33991325
0.20324188
0.09091771
0.1957941
0.14926302
0.26683187
0.14881921
0.50508237
0.1520158
0.30462372
0.24165058
0.20929515
0.511351
0.17657971
0.29146826
0.565398
0.31515646
0.5244783
0.4835611
0.18316019
0.21353316
0.2030915
0.1854142
0.33479702
0.17398953
0.20925063
0.26783115
0.20516717
0.19367218
0.2889446
0.51978034
0.25578249
0.32806742
0.15415525
0.2821393
0.22772074
0.07173014
0.22377193
0.3469832
0.30510837
0.107019484
0.13794363
0.27036273
0.14183336
0.09633762
0.15478283
0.40360707
0.20316076
0.08051181
0.26398766
0.13885152
0.18057501
0.4263119
0.15452242
0.47134727
0.34221125
0.21744299
0.16836715
0.11952996
0.32963502
0.12048566
0.3756985
0.26827335
0.4009539
0.09668857
0.21099007
0.11580932
0.09160805
0.49378896
0.22097409
0.13363755
0.2065233
0.31243378
0.21755874
0.30628932
0.035353422
0.10667986
0.2524861
0.4916007
0.20720184
0.20916605
0.576552
0.20956302
0.3311376
0.052844405
0.3039049
0.25685143
0.42924953
0.19313043
0.23688179
0.16110677
0.26575792
0.31744087
0.24724388
0.48651576
0.42030585
0.10959041
0.20334888
0.5382396
0.41267562
0.18943393
0.18552065
0.23002839
0.03316033
0.18406522
0.25450563
0.3098973
0.65520996
0.13434196
0.3248546
0.59792924
0.26180196
0.20342594
0.2980981
0.36974347
0.11249483
0.09551227
0.24340242
0.17932498
0.098658144
0.08771014
0.35020584
0.71018374
0.38353932
0.06935942
0.24958557
0.24476999
0.17658275
0.32749933
0.32564425
0.19866872
0.31037706
0.17364931
0.19823861
0.7575695
0.51096404
0.31343436
0.2191037
0.23592627
0.111938536
0.042099476
0.21861994
0.5474305
0.6151092
0.28527075
0.29438525
0.08473337
0.41915083
0.29998612
0.50644124
0.16761136
0.30076307
0.48122847
0.3168844
0.3345806
0.33415186
0.4939834
0.43993306
0.20922744
0.14495087
0.41006005
0.17044711
0.7424115
0.29436803
0.29882455
0.31903934
0.2135132
0.20198882
0.4455731
0.22428179
0.50168
0.10148811
0.08901501
0.2961291
0.26225078
0.20593166
0.1793623
0.1231972
0.44281852
0.48066258
0.1437934
0.32170427
0.4984883
0.20008302
0.47423387
0.11678553
0.15379441
0.25067812
0.22917187
0.0809294
0.09732485
0.19178611
0.44258916
0.18021041
0.28320432
0.10242164
0.20134509
0.21976161
0.31849533
0.5279925
0.49077368
0.40028155
0.34339964
0.19289315
0.09610623
0.16806948
0.104585886
0.16826177
0.23596501
0.22775209
0.28321016
0.29355317
0.34313482
0.16938043
0.058739424
0.13630438
0.63430256
0.108970344
0.3872577
0.17843628
0.19023728
0.17566985
0.19556701
0.18671691
0.4576288
0.7147938
0.3867855
0.32439613
0.37655938
0.22734773
0.23166448
0.27589703
0.63687754
0.348817
0.052945256
0.4221418
0.22003561
0.37053692
0.026955247
0.34992307
0.28117716
0.60754716
0.37975812
0.39817554
0.30399084
0.085415006
0.2221179
0.0968349
0.34616828
0.47148526
0.31372964
0.63773304
0.08357239
0.3642727
0.25281936
0.37506205
0.13150465
0.119399846
0.14793015
0.13434428
0.28706193
0.1788376
0.1343131
0.3241079
0.16181743
0.46612984
0.35617042
0.22396952
0.2855618
0.25886607
0.24217379
0.21479243
0.19160998
0.14901674
0.39685237
0.189542
0.37604266
0.1498506
0.15147567
0.3637601
0.0697971
0.17293179
0.24413407
0.5127071
0.23302174
0.31824785
0.073900044
0.36634493
0.36775374
0.30253434
0.6436404
0.2865805
0.33479905
0.135692
0.237813
0.4294417
0.2359184
0.2191143
0.36795402
0.4868995
0.33121687
0.22269773
0.17075968
0.09330046
0.38097143
0.0061804056
0.47021282
0.23904371
0.0952667
0.28208554
0.26314247
0.59902376
0.28755456
0.23460567
0.20567173
0.07402265
0.21309698
0.4418354
0.14151955
0.1025669
0.26408857
0.7111134
0.49381816
0.17007637
0.2046578
0.15877843
0.2495991
0.2921868
0.18409228
0.06000185
0.3612308
0.22847116
0.097391605
0.1761651
0.12804097
0.1337015
0.4319594
0.6475104
0.59495544
0.19806266
0.04896921
0.43422848
0.2326073
0.2239356
0.12833345
0.16378772
0.22099149
0.36343324
0.16616416
0.19463623
0.50595117
0.23088622
0.26629722
0.2165708
0.17616153
0.13937849
0.4007851
0.31986517
0.20106357
0.26929474
0.6908083
0.35797477
0.17004108
0.423985
0.32306838
0.4420128
0.3321973
0.19257623
0.04370439
0.016131282
0.059164405
0.377069
0.3971511
0.034163594
0.2294733
0.005451143
0.09855878
0.37963712
0.03736794
0.33748472
0.49050313
0.3481521
0.18985939
0.42054772
0.07652992
0.19101179
0.04923153
0.20025915
0.22376966
0.48272955
0.42568672
0.22173351
0.7436502
0.49348402
0.14405519
0.20308292
0.26551104
0.48665076
0.46352792
0.23474526
0.20855284
0.4488417
0.20907557
0.18221104
0.30569082
0.33969706
0.4791994
0.22671163
0.27144706
0.6178943
0.4518835
0.27828532
0.36407018
0.16324186
0.29228413
0.17066205
0.29594755
0.24762386
0.087619185
0.03364277
0.1019423
0.1011461
0.34493756
0.6269759
0.28912312
0.5155834
0.53260803
0.25739574
0.33361346
0.35973024
0.16506565
0.39371037
0.2577489
0.17743194
0.27058148
0.15930045
0.1878295
0.14246792
0.28424788
0.24431098
0.22992021
0.025936365
0.111603916
0.44988906
0.035511076
0.4415232
0.12987274
0.25104666
0.07569873
0.34894514
0.5328677
0.14325625
0.13832033
0.3425982
0.36491275
0.26778197
0.23599637
0.6017313
0.29302865
0.39361596
0.13885462
0.35419643
0.49864352
0.24311316
0.12472856
0.18632281
0.33339465
0.11025691
0.124771595
0.38611752
0.23532784
0.239622
0.018055677
0.3767805
0.38160002
0.21005428
0.37653065
0.118184626
0.08448398
0.2384584
0.4422568
0.15225208
0.00969255
0.24747086
0.19935751
0.016233504
0.2274155
0.3373022
0.15899104
0.32151806
0.025567472
0.38456136
0.60347784
0.15669894
0.33919048
0.4174744
0.20491433
0.31399882
0.120076776
0.28956336
0.71119684
0.5901929
0.18529403
0.29646814
0.29157388
0.6354653
0.437366
0.30579972
0.12071657
0.12484884
0.5671677
0.46221846
0.31683266
0.2574016
0.15680754
0.41759413
0.24188006
0.28941166
0.22458267
0.35490048
0.5588144
0.44490308
0.36860943
0.37053508
0.3277195
0.22780341
0.15207136
0.23376542
0.4383483
0.5981519
0.27185637
0.1834166
0.37318254
0.6846132
0.04208511
0.39252818
0.4596845
0.34325755
0.35113585
0.22461545
0.508479
0.5168923
0.16248953
0.31380165
0.70080334
0.22842407
0.5886713
0.4427544
0.26280594
0.28657734
0.47986788
0.41215336
0.24255979
0.388901
0.66762835
0.5309025
0.18092775
0.19437313
0.25746667
0.034101307
0.6001158
0.22884941
0.20615971
0.27728307
0.024121225
0.24564868
0.36619508
0.12503982
0.116958976
0.24005723
0.16913056
0.16548663
0.34835553
0.23884004
0.122941434
0.21062541
0.10812187
0.23693252
0.6641445
0.29203773
0.14283884
0.08454871
0.8375112
0.33127642
0.23312283
0.19962847
0.3694005
0.20671993
0.39023685
0.35918754
0.17995167
0.04659784
0.00027298927
0.14996135
0.6448409
0.12843531
0.13628465
0.53744495
0.15038383
0.049057722
0.65569466
0.13719618
0.07850468
0.15586042
0.24087119
0.5865656
0.04605937
0.24247402
0.4123385
0.23387468
0.34007883
0.3815732
0.129242
0.42523468
0.4621135
0.14385617
0.2783376
0.3323877
0.20160234
0.41574764
0.1647023
0.025603473
0.12821329
0.6949649
0.39647043
0.25955462
0.20682168
0.334947
0.22235137
0.11267674
0.2762581
0.21324456
0.30980742
0.11702454
0.35017407
0.2709124
0.6374328
0.16084546
0.14128524
0.23333192
0.1428225
0.22745192
0.27544987
0.22636348
0.11083114
0.029192626
0.25072694
0.57065916
0.45806873
0.5069684
0.30824983
0.49389
0.15368032
0.13588649
0.4089452
0.231601
0.47294474
0.08683133
0.3660698
0.2021867
0.4277699
0.2796179
0.08534706
0.2523681
0.20841122
0.22723877
0.050577164
0.33243477
0.20336664
0.09891397
0.2965616
0.28652823
0.18201023
0.14152586
0.32786167
0.27153087
0.19204688
0.055942833
0.19900942
0.36830312
0.5678029
0.28694463
0.3902049
0.4106573
0.23328161
0.029807806
0.21847665
0.21495616
0.19899726
0.6205823
0.3147983
0.3400129
0.1365782
0.1420207
0.18523145
0.14680225
0.47001034
0.35611248
0.21805274
0.29428697
0.28264797
0.13422549
0.050896168
0.21377116
0.07019794
0.12677431
0.26258194
0.14739895
0.22763824
0.05151272
0.4162538
0.7455816
0.42655808
0.21063232
0.07455444
0.10322416
0.067008376
0.38836396
0.71012086
0.060502946
0.0928005
0.20849264
0.14159393
0.112996876
0.09309971
0.23520738
0.15837407
0.56503445
0.12935603
0.21573281
0.29864305
0.3413146
0.26120067
0.09085673
0.2664771
0.18903589
0.4420734
0.20351708
0.2910725
0.25601828
0.2570219
0.24125147
0.19892013
0.37005728
0.5784993
0.26450914
0.11587852
0.11582273
0.53893197
0.3098811
0.34379262
0.13443291
0.18328488
0.13594234
0.10257769
0.4156648
0.21115226
0.36126995
0.21736014
0.37098384
0.32331312
0.12595248
0.31938773
0.15377921
0.28427196
0.18235147
0.3359835
0.4346072
0.14651817
0.20421422
0.31670272
0.16989857
0.25191802
0.15081048
0.09885323
0.22072446
0.19060999
0.42725182
0.08405483
0.098071754
0.0467636
0.33570492
0.088866234
0.24754119
0.44666767
0.12404615
0.23500037
0.45061684
0.4716608
0.26135886
0.24795175
0.2551939
0.42844808
0.010181189
0.2331127
0.33333683
0.17485178
0.16641307
0.27707654
0.24720693
0.013117313
0.3873716
0.44235885
0.24383807
0.49002314
0.26381004
0.37420142
0.14478481
0.5173234
0.40771067
0.28177977
0.1104548
0.11594701
0.14976656
0.27656734
0.24654806
0.54934466
0.4818753
0.106600225
0.33268404
0.35552734
0.12590677
0.5666706
0.24264324
0.7397622
0.30918097
0.13104689
0.77830696
0.2429328
0.05743128
0.1581248
0.23615569
0.4426353
0.27217448
0.49911618
0.07684398
0.7328269
0.091324806
5.8829784e-05
0.0943954
0.10783517
0.18411732
0.2859838
0.14011288
0.13521874
0.25969368
0.2934128
0.32882774
0.13522899
0.25032938
0.14582372
0.31292272
0.2628759
0.45145023
0.58983386
0.48509717
0.31584024
0.370759
0.2755856
0.668877
0.041585743
0.34469557
0.39858222
0.1338036
0.2646675
0.31583023
0.13684243
0.24258876
0.39945996
0.28782248
0.22438586
0.21485305
0.24205887
0.22760653
0.58675355
0.11140263
0.08020198
0.20272231
0.15580046
0.12879014
0.2074343
0.2231425
0.27344936
0.67301047
0.5098821
0.1075443
0.5279192
0.1995008
0.50684255
0.12686181
0.45498186
0.28953743
0.22728688
0.2551216
0.13288933
0.36968088
0.5674033
0.52677315
0.013877869
0.17874306
0.19678712
0.12508333
0.5247595
0.5487269
0.07057202
0.34057796
0.506472
0.39117563
0.11102235
0.22846615
0.5423693
0.31148744
0.5688994
0.2958604
0.09869504
0.08911133
0.22434223
0.2952385
0.38193554
0.12049389
0.18199527
0.26063967
0.48273802
0.26350904
0.47429997
0.2114147
0.40856284
0.2467978
0.24664485
0.2430206
0.38461578
0.22550678
0.3751055
0.24932265
0.20348072
0.26224405
0.018805504
0.51550376
0.36164212
0.5091105
0.06073737
0.49800825
0.21611452
0.16404557
0.44883418
0.3327356
0.081665695
0.16475129
0.20376015
0.46720433
0.46367228
0.0003193617
0.2840553
0.25361037
0.3176151
0.45732367
0.23563778
0.3557098
0.38065207
0.66038144
0.2237227
0.22416842
0.22695917
0.11146808
0.12624538
0.2578206
0.14413625
0.33326077
0.4502073
0.71194124
0.4101361
0.3670404
0.4518379
0.4779868
0.24992669
0.20211029
0.18941402
0.5703708
0.13154495
0.20674717
0.1875577
0.09484488
0.4176817
0.02182287
0.21413732
0.14322555
0.1662327
0.20383883
0.08165169
0.5209616
0.26203108
0.5342814
0.18582344
0.16135627
0.55307734
0.38353622
0.05737877
0.18667197
0.34291834
0.36605453
0.42350996
0.5125178
0.11082661
0.18362314
0.360348
0.23592234
0.13886714
0.3762229
0.20210797
0.22226417
0.2069326
0.48065823
0.20405102
0.16025198
0.25844324
0.22901511
0.20902818
0.46142572
0.009351492
0.011702776
0.21966714
0.32864285
0.20249593
0.94392675
0.42191398
0.20720696
0.4040674
0.4895473
0.1389755
0.18530345
0.19159603
0.19923592
0.19322872
0.29516506
0.26770675
0.544261
0.2836336
0.33517957
0.33402503
0.3140521
0.14604902
0.16535115
0.30367577
0.31152904
0.3583851
0.13143069
0.10292292
0.54095745
0.25517583
0.16737652
0.53539824
0.27205575
0.1937862
0.2371633
0.26220143
0.16586143
0.22229207
0.23644501
0.23014152
0.27243066
0.06666076
0.44302833
0.18154871
0.6862853
0.7828132
0.10638845
0.4752772
0.33843637
0.78932905
0.4525441
0.08719492
0.22532547
0.15251756
0.40589714
0.15946496
0.04737568
0.38659716
0.13799983
0.32538927
0.17203462
0.49174488
0.1677779
0.21110427
0.34671557
0.53995466
0.08280945
0.36582494
0.28201485
0.31234336
0.59293157
0.14412808
0.29344887
0.5354041
0.3081724
0.22324896
0.42122138
0.1370629
0.18281984
0.23500776
0.18386275
0.312315
0.17078102
0.08570254
0.15439224
0.11773604
0.13385051
0.08437073
0.2031107
0.18063056
0.17645669
0.13401508
0.5817982
0.50538254
0.22954118
0.25883722
0.3858223
0.15983057
0.10088909
0.42272997
0.4309008
0.22502291
0.12223315
0.27844858
0.573473
0.44946754
0.21704161
0.3078606
0.48280245
0.2000885
0.38161486
0.33083057
0.22181225
0.12952548
0.55190897
0.18690658
0.4803539
0.626346
0.29221904
0.116904914
0.34285915
0.4288615
0.27996445
0.4516161
0.18516433
0.18489414
0.00041663647
0.37330008
0.123170495
0.25109762
0.4806978
0.4727919
0.21819901
0.23502147
0.35569793
0.4417075
0.27264726
0.73083067
0.40861964
0.42766988
0.036813855
0.30460525
0.15589249
0.22406358
0.43207705
0.45380354
0.0631637
0.16424578
0.23967564
0.079738736
0.19049144
0.32483125
0.20562822
0.12482536
0.13313735
0.7506149
0.23501396
0.19867563
0.5341366
0.16353858
0.11769843
0.18436223
0.45147306
0.3235134
0.16404879
0.052164435
0.27225184
0.5153851
0.2381239
0.32138133
0.2684422
0.1501565
0.4439093
0.2394039
0.3196224
0.78623176
0.23945743
0.48517287
0.29638267
0.38847846
0.26029062
0.010065556
0.4123509
0.057866096
0.15432912
0.14992881
0.15992355
0.34576488
0.1852597
0.23274803
0.3360027
0.22164309
0.089613736
0.2959929
0.31838453
0.029210448
0.21116436
0.31729376
0.23897552
0.5105189
0.1725756
0.28506535
0.16591883
0.515126
0.67145056
0.47294557
0.22055787
0.35259676
0.24453127
0.35702616
0.15509146
0.20109189
0.19555259
0.54267275
0.0331167
0.24728942
0.18594491
0.14633238
0.37176776
0.24958223
0.665094
0.21293432
0.08421457
0.15722114
0.23108435
0.058489442
0.09973514
0.40065175
0.23430586
0.3639292
0.22260422
0.16694462
0.33771032
0.3441223
0.20701635
0.47369945
0.3464961
0.19284356
0.16991055
0.4007908
0.169909
0.47764075
0.28915614
0.51634645
0.056572974
0.34217298
0.19036496
0.26778483
0.33697206
0.38811922
0.18020672
0.16413796
0.12793654
0.11159909
0.25886428
0.27421302
0.20401096
0.49877512
0.39944422
0.43043655
0.08656061
0.11572945
0.1166389
0.074163795
0.3218752
0.35693967
0.2228499
0.34506893
0.1336112
0.4642405
0.38480467
0.5371851
0.4291405
0.60553044
0.71580803
0.31080443
0.21398032
0.076660216
0.19257444
0.23160231
0.27133638
0.25098765
0.19411898
0.366724
0.19406301
0.21479475
0.42879236
0.1893282
0.32507104
0.20028085
0.22123253
0.100433886
0.42443132
0.6470851
0.2282362
0.098582864
0.5887227
0.290398
0.17223251
0.37903237
0.21572602
0.17917824
0.12606788
0.13868296
0.22701883
0.42912734
0.09456861
0.2395683
0.116324544
0.4425674
0.31488168
0.3034953
0.14393532
0.69029725
0.0036976337
0.39988887
0.39394212
0.18310201
0.23126155
0.11337054
0.30063462
0.49211764
0.5740588
0.24047846
0.0747022
0.13206267
0.26578605
0.23118186
0.23384792
0.25873113
0.30605567
0.2985978
0.3082642
0.12316537
0.22054255
0.4001851
0.19403428
0.46425605
0.37480187
0.5822667
0.34834617
0.31166172
0.3307823
0.3618362
0.12861276
0.11563748
0.3685382
0.22875428
0.15946758
0.7078411
0.43256646
0.09240019
0.4962806
0.2991271
0.43996978
0.12526596
0.2047121
0.19190687
0.2520758
0.1720736
0.21986806
0.68310606
0.3108697
0.17769134
0.36666894
0.45025676
0.54528874
0.20586514
0.17654908
0.22356594
0.28578496
0.71577203
0.24450815
0.18934953
0.24594402
0.6023556
0.27106678
0.9604368
0.28869486
0.50537395
0.42171574
0.27828306
0.58969295
0.07317728
0.23591524
0.37851804
0.23942828
0.15632707
0.09419441
0.17863548
0.42690426
0.5585682
0.481781
0.2417314
0.29626918
0.22855937
0.5465106
0.07458258
0.093452215
0.3362782
0.3377242
0.5284383
0.20151174
0.10030919
0.35498118
0.15687585
0.06294292
0.09164107
0.5235532
0.20487177
0.036615133
0.25192297
0.06497592
0.56840384
0.31012166
0.10384774
0.25413907
0.57787585
0.28334057
0.40979332
0.65460587
0.103369355
0.2376908
0.12967026
0.6372228
0.22911477
0.019037604
0.282408
0.38787228
0.28673756
0.32982802
0.38075763
0.15487164
0.24215817
0.499887
0.40126806
0.38101137
0.51057935
0.23401141
0.09565735
0.29561448
0.6420311
0.16040218
0.15676963
0.12755066
0.08818376
0.66611004
0.0664829
0.115041554
0.4290291
0.1329971
0.06577265
0.24711931
0.075296044
0.1897552
0.12906092
0.21408427
0.10477412
0.41611075
0.20950651
0.25395328
0.2580561
0.68342304
0.23773849
0.1591723
0.1067456
0.14509666
0.1807797
0.30688667
0.37880492
0.3625672
0.30603695
0.42232996
0.39957976
0.29366207
0.10785574
0.21450853
0.24137795
0.5139798
0.25040972
0.5726431
0.33288544
0.05737865
0.19280112
0.3858785
0.21545804
0.035828352
0.14391601
0.14528865
0.56571245
0.046016753
0.09877092
0.05173582
0.31589407
0.0579679
0.18388492
0.38577616
0.24157107
0.44391
0.5482629
0.29906237
0.12726057
0.17840815
0.075422466
0.18897438
0.1980195
0.2766189
0.3189509
0.25325954
0.16315198
0.08251643
0.64230895
0.55799204
0.16814399
0.36130714
0.1552881
0.46680778
0.2032901
0.43820858
0.10400826
0.11557984
0.19120735
0.12307203
0.34458375
0.19580722
0.18975735
0.30208015
0.33164895
0.15618467
0.5357225
0.19749564
0.14442205
0.06643629
0.2657388
0.16584975
0.09517759
0.43526924
0.29709733
0.2384491
0.25869453
0.40355062
0.092173815
0.40433586
0.06327844
0.31653798
0.39364803
0.18953866
0.28556997
0.52755207
0.14524502
0.3345734
0.109350204
0.43779743
0.100652695
0.3204919
0.31456566
0.23453736
0.14342088
0.12910432
0.10248464
0.12027484
0.6014694
0.017031908
0.57188
0.205006
0.36396497
0.09282696
0.33016336
0.7368676
0.2905408
0.120028496
0.55673826
0.72411895
0.15915632
0.22187799
0.27314264
0.36428225
0.027328253
0.22864437
0.32071745
0.16422337
0.53231037
0.103968024
0.057768106
0.3545248
0.0794853
0.23602486
0.038238764
0.22150207
0.054886997
0.30760574
0.05106604
0.3165667
0.23140407
0.7983483
0.50984764
0.33639175
0.09179866
0.19769537
0.19116521
0.15906727
0.29790962
0.30440056
0.20410311
0.038632095
0.13158166
0.13881266
0.07873893
0.69633
0.29138488
0.46163958
0.31433976
0.055059195
0.24345422
0.16874832
0.36557293
0.3946842
0.44761288
0.46547747
0.33083642
0.5374517
0.1113143
0.2698865
0.023492754
0.08633673
0.3020792
0.7316043
0.70352477
0.1749866
0.3246112
0.56446254
0.53172594
0.16331643
0.2766235
0.26195085
0.7543101
0.069325626
0.22736937
0.3959229
0.095270514
0.3796358
0.27419758
0.19569111
0.26590204
0.07197809
0.32518005
0.15374851
0.05337149
0.10740161
0.4925871
0.095820665
0.21167743
0.16937643
0.24148512
0.22357702
0.29168808
0.25141907
0.5104594
0.33632177
0.45191038
0.1286242
0.20518553
0.2362262
0.57860005
0.058778048
0.114997506
0.50695616
0.090785444
0.2112025
0.63800377
0.28414887
0.38117862
0.3716271
0.34328985
0.32290256
0.21038884
0.032695055
0.24065721
0.25731456
0.47171044
0.21909893
0.8051345
0.52136034
0.38374352
0.22398287
0.093126416
0.18690276
0.34170365
0.12066996
0.22401512
0.047355294
0.41775382
0.028036594
0.39999944
0.07659745
0.20223832
0.39601272
0.17910159
0.4856918
0.24102604
0.1184935
0.20524752
0.49093294
0.21951967
0.15692675
0.080384016
0.3143016
0.3819945
0.29452884
0.13164866
0.8115976
0.11466718
0.6407213
0.23917788
0.05363685
0.34350193
0.2727126
0.22321415
0.1715169
0.2779442
0.11412197
0.526067
0.18561035
0.1513251
0.3272931
0.13828695
0.17608297
0.53928375
0.28011864
0.20386386
0.20616555
0.38462675
0.096404254
0.57654595
0.5359082
0.036077797
0.51083267
0.24965334
0.579079
0.5771681
0.44617963
0.08781755
0.05409068
0.2684207
0.60112226
0.3105942
0.4334057
0.5521636
0.11977017
0.4702326
0.061656475
0.14180934
0.45959705
0.5818285
0.7226702
0.09667814
0.10457432
0.30921626
0.52587277
0.35758567
0.16244471
0.6130879
0.23498219
0.20532703
0.55579084
0.2621814
0.24150908
0.17415315
0.7473197
0.25115222
0.5532845
0.26061636
0.15450346
0.07170409
0.36655545
0.010038137
0.59809256
0.10806459
0.41815186
0.23864663
0.18095934
0.35047352
0.45455277
0.3999822
0.14644969
0.13509929
0.2119016
0.1428091
0.13468266
0.15687162
0.2535299
0.3232587
0.22112405
0.25238496
0.3954339
0.45359015
0.14384848
0.011332989
0.28818625
0.0835886
0.14668
0.25339746
0.28639817
0.60639584
0.15202737
0.21308768
0.07285941
0.106383026
0.4626435
0.033513904
0.52057326
0.3969646
0.16281796
0.08860302
0.30322117
0.35625434
0.15958297
0.2023263
0.35453373
0.2206878
0.1377263
0.05713719
0.10962236
0.26664042
0.21186924
0.09798056
0.15385145
0.2052077
0.45942736
0.35552657
0.338525
0.04585576
0.36498272
0.40946072
0.02802205
0.20713156
0.40068352
0.05584526
0.4701314
0.2731036
0.27263832
0.27862835
0.018670738
0.32596183
0.071873784
0.49451983
0.6801982
0.38732255
0.29876685
0.3226323
0.25877976
0.14706421
0.11150825
0.05028534
0.19255257
0.16215074
0.1870935
0.08930516
0.518084
0.28799915
0.23126602
0.48207372
0.1573981
0.29268742
0.23860908
0.031933308
0.11537993
0.7650535
0.454764
0.34459662
0.37947118
0.14936888
0.17382443
0.46679592
0.054281592
0.4265241
0.3053348
0.4915853
0.49766195
0.1344527
0.31025112
0.36075652
0.18811095
0.3503334
0.074150205
0.29794186
0.37223935
0.45507342
0.29023677
0.65953475
0.040987015
0.16474694
0.24585629
0.22376001
0.4001549
0.38524604
0.15369785
0.17991394
0.07813561
0.14907682
0.3515978
0.27939916
0.3081758
0.34141564
0.28178954
0.21464038
0.21106255
0.2713771
0.2724942
0.17447388
0.20824337
0.42545116
0.1786657
0.28219622
0.34170485
0.13141131
0.619939
0.37086385
0.112320065
0.4497552
0.38853794
0.22479302
0.16358197
0.09085202
0.10614228
0.21116656
0.12886846
0.15313882
0.79303753
0.24438608
0.25892657
0.12722707
0.36102176
0.1201058
0.16278493
0.37524998
0.20626473
0.08698821
0.09562963
0.20492339
0.18140113
0.18600714
0.3178239
0.5668111
0.21873158
0.30963784
0.19336712
0.29412544
0.11325383
0.24874759
0.24891663
0.3378237
0.2343458
0.4901073
0.39131266
0.17930293
0.24384582
0.11858612
0.12561214
0.2740379
0.22540534
0.27782243
0.16037631
0.17482531
0.54831994
0.22435677
0.25921738
0.48306024
0.5384661
0.41170853
0.24777418
0.20839697
0.10432011
0.30810297
0.45253587
0.2101543
0.17407429
0.039363742
0.24945557
0.25763637
0.37649512
0.13536042
0.31035364
0.28622448
0.25215638
0.13657063
0.08573496
0.28734195
0.61290693
0.42876077
0.6654757
0.37073922
0.41383028
0.25978005
0.14327908
0.54542327
0.26202703
0.14021587
0.35524738
0.2530055
0.2672639
0.12290478
0.64104915
0.2608775
0.14620477
0.4495684
0.1270572
0.39936388
0.05160278
0.2749822
0.25702608
0.2136854
0.043624878
0.19151914
0.38971257
0.010115981
0.18011618
0.17492503
0.32453477
0.10234201
0.04904461
0.0953033
0.45799237
0.025630474
0.2501861
0.22483754
0.11239064
0.12095952
0.091640115
0.32235324
0.14280266
0.11815131
0.07656789
0.26975155
0.7044555
0.4498917
0.28499377
0.12688196
0.10858977
0.52411735
0.20369196
0.390095
0.31467927
0.30089533
0.32384455
0.34046936
0.5886531
0.26002014
0.3251335
0.22059572
0.16355062
0.17387545
0.10297799
0.7035751
0.41185558
0.20059574
0.18204272
0.68170637
0.3057537
0.35306144
0.35347414
0.11265242
0.15662754
0.2527436
0.2579031
0.3478896
0.19565177
0.6238725
0.4323218
0.3314154
0.37132406
0.15971017
0.12748247
0.29111332
0.28142858
0.068769336
0.2245931
0.7254027
0.2978688
0.11257422
0.13651097
0.011189818
0.07161486
0.21901536
0.39161128
0.42324847
0.4262073
0.3623371
0.17057645
0.3921094
0.35528028
0.6224866
0.3520354
0.25579506
0.16659087
0.4687277
0.6899073
0.09428537
0.16461205
0.07786679
0.30229628
0.2116648
0.14110327
0.42004395
0.11151874
0.32019508
0.34776098
0.12361413
0.34206426
0.22894216
0.23734123
0.08578503
0.14953011
0.28748846
0.412156
0.60883534
0.33198917
0.26520503
0.31837636
0.19964397
0.24761796
0.27738547
0.17116278
0.13296223
0.0050932765
0.18849719
0.30737305
0.45810056
0.28588015
0.16372192
0.021558285
0.38014483
0.37550825
0.27081656
0.23930538
0.69981605
0.5642949
0.8404511
0.17863739
0.19325995
0.2607249
0.34164774
0.12673628
0.15209264
0.30454952
0.36542475
0.24541152
0.23434222
0.5019064
0.08843112
0.17617393
0.22584325
0.2730322
0.068902016
0.5141214
0.5105901
0.2365455
0.30399108
0.6873436
0.25908607
0.2615626
0.2112031
0.30696785
0.25766122
0.3342774
0.44337147
0.21338809
0.4923421
0.3657676
0.5711727
0.3136487
0.21406692
0.40122265
0.18233979
0.35104585
0.14811146
0.12779868
0.6861985
0.20651597
0.57760483
0.13454193
0.15601766
0.3646078
0.09807408
0.10518503
0.48134416
0.24512506
0.16673708
0.17469007
0.35932183
0.23374611
0.014286518
0.14681846
0.6235825
0.26346207
0.27396095
0.4175539
0.31145322
0.12093544
0.26216048
0.26425922
0.6386179
0.08010191
0.34590685
0.0378384
0.40985632
0.26470703
0.3546853
0.12329543
0.35955822
0.24106646
0.0704366
0.48295748
0.23131746
0.12897003
0.36903214
0.23971188
0.18144745
0.36164618
0.56155306
0.09018266
0.32602447
0.61757225
0.06593943
0.31590348
0.39114785
0.67565954
0.49727917
0.20323169
0.32523775
0.44141644
0.5438789
0.5278101
0.3302164
0.45873344
0.60009027
0.41477835
0.1614688
0.4574809
0.2623632
0.24478716
0.019344091
0.08412397
0.32884192
0.42115593
0.3745767
0.49955302
0.47111058
0.043941677
0.20498037
0.04933393
0.21052647
0.11617082
0.32596278
0.80143094
0.36432076
0.5275463
0.14683008
0.15734398
0.24035025
0.2829455
0.434811
0.77431583
0.122327805
0.45101362
0.16770685
0.13414848
0.21483755
0.112148404
0.19049996
0.08322799
0.5492966
0.5056156
0.20172018
0.13468254
0.070105195
0.4111802
0.47284257
0.6224916
0.2511441
0.65351224
0.10242605
0.59686184
0.1840806
0.15105796
0.39409626
0.118801475
0.38095546
0.3198105
0.104825854
0.18010962
0.47707117
0.31117916
0.41043055
0.1306622
0.5185609
0.21179843
0.34605193
0.41409802
0.061365545
0.24745232
0.19598669
0.15909272
0.006230116
0.12353349
0.21438593
0.35260057
0.15736389
0.0689286
0.11778748
0.26787043
0.7940991
0.23843884
0.027453005
0.17996287
0.36686665
0.14854681
0.09406036
0.44690007
0.16147101
0.10984075
0.22919905
0.5744412
0.32049495
0.64061004
0.484218
0.10787988
0.41171944
0.087124765
0.21184838
0.28219604
0.2566405
0.17198646
0.6539624
0.091915846
0.47501785
0.46642935
0.16290683
0.050653934
0.07297468
0.16434324
0.13351214
0.317891
0.086592376
0.1853466
0.04551643
0.10542071
0.096886516
0.072043836
0.42571127
0.81181234
0.123781204
0.32425332
0.475007
0.2640168
0.70122397
0.56828344
0.44928688
0.18864769
0.08763701
0.41422987
0.0735172
0.26097023
0.08735347
0.15162557
0.16106564
0.21840262
0.3594241
0.5721643
0.12349224
0.09634018
0.193326
0.25929916
0.13217777
0.54774487
0.16091526
0.117381155
0.23978865
0.13865316
0.2334531
0.422912
0.4217136
0.27957672
0.11652821
0.11052966
0.15350848
0.19743276
0.654461
0.2675135
0.36704516
0.5570626
0.21344626
0.35597754
0.15377873
0.3456915
0.25324416
0.014546633
0.49958366
0.10247004
0.09793055
0.54923755
0.66305465
0.26120377
0.5544183
0.7158475
0.16652203
0.18456823
0.42684412
0.35267812
0.2796129
0.2790016
0.34926337
0.15108764
0.40944862
0.12746048
0.14489341
0.10367894
0.2623942
0.33360922
0.21009058
0.129982
0.19205886
0.8028201
0.25092196
0.33939576
0.109172344
0.5344124
0.3539173
0.103301525
0.24085724
0.21427715
0.29464352
0.14327389
0.17720795
0.2988019
0.33082497
0.21425426
0.16969174
0.2096194
0.2966491
0.32177693
0.18327945
0.36677837
0.036783814
0.08799392
0.17639196
0.3342998
0.3233266
0.12630272
0.1351769
0.106894255
0.06762248
0.4429363
0.13328826
0.3291608
0.24221027
0.23870343
0.1992917
0.31380868
0.5001857
0.58270484
0.5265032
0.24317431
0.7429508
0.20323837
0.29099333
0.13142121
0.12592423
0.31437093
0.53551835
0.22998798
0.37804365
0.17663097
0.22312516
0.08678472
0.15740478
0.23077065
0.64397216
0.3509547
0.28214872
0.22139657
0.48007613
0.42376494
0.21629131
0.45406306
0.24636418
0.43254662
0.13603902
0.4006948
0.16679513
0.24099445
0.20304775
0.18903995
0.5735451
0.3010813
0.21233469
0.1276232
0.34533632
0.1805759
0.12835866
0.11887038
0.34960306
0.1680429
0.4715017
0.05543983
0.7819649
0.50828624
0.096743464
0.22654188
0.23150826
0.33446825
0.1241765
0.20089895
0.2803136
0.25710523
0.09054148
0.2325015
0.38241023
0.11042571
0.23289955
0.04535818
0.11918062
0.25438327
0.23989272
0.49072766
0.065611005
0.36515486
0.28802252
0.33369505
0.1185534
0.70691335
0.11057711
0.38368887
0.1780557
0.26458633
0.20764232
0.3157949
0.18573642
0.25366795
0.25289357
0.19189286
0.23451418
0.28760618
0.21851408
0.2599175
0.17303336
0.43647695
0.17250788
0.09106529
0.07785767
0.14611971
0.093227625
0.15019631
0.18699574
0.04207301
0.23150623
0.403023
0.20643562
0.29294682
0.14485872
0.17210484
0.31587666
0.21057844
0.6888546
0.20023179
0.21785522
0.47786152
0.077759385
0.04575008
0.35999733
0.660555
0.6493553
0.36401123
0.2024411
0.08311772
0.4191289
0.16413224
0.2902673
0.118775606
0.1060009
0.2268486
0.4474492
0.2800169
0.14118016
0.36659777
0.12945867
0.21206158
0.32269567
0.20153594
0.56052846
0.264378
0.18010402
0.2509594
0.31831658
0.39076614
0.79870653
0.15448415
0.24734122
0.42260265
0.2333548
0.49003237
0.075195074
0.1414175
0.18430471
0.22288871
0.4473145
0.1574108
0.12678933
0.17255056
0.306324
0.11311895
0.18640143
0.3564651
0.13945186
0.19288385
0.10947287
0.10723591
0.32314885
0.40281785
0.51560843
0.18935895
0.07285559
0.22326076
0.3539648
0.20403731
0.47684836
0.26473272
0.41959292
0.2343682
0.4079736
0.11288124
0.16788685
0.22273731
0.3537848
0.35018843
0.19127893
0.32791442
0.32287455
0.34726435
0.35780883
0.21952915
0.31236255
0.2886727
0.087907076
0.08864093
0.2799136
0.049971938
0.45400375
0.07104671
0.270635
0.1214506
0.219387
0.010361433
0.34099567
0.32808095
0.13389343
0.17054003
0.11242676
0.25450003
0.232
0.5215323
0.24808615
0.40337628
0.18047953
0.1599344
0.11921477
0.31262505
0.15828252
0.18503118
0.10542905
0.09018171
0.24656183
0.38322937
0.45118505
0.3136202
0.19116157
0.29094136
0.24910545
0.16061127
0.16642863
0.25197017
0.3726188
0.4948299
0.23684222
0.2840687
0.45095348
0.21907401
0.27156126
0.14050162
0.2215836
0.30354732
0.3345517
0.16396326
0.47140276
0.06187582
0.2530408
0.12561774
0.23509777
0.57912266
0.27454913
0.20989835
0.3192643
0.66170776
0.063782334
0.21407986
0.076171696
0.6055969
0.48334616
0.41554683
0.10180175
0.43630672
0.3293565
0.31573004
0.72045106
0.24923158
0.3134023
0.53214455
0.07561982
0.02857548
0.2118913
0.1485771
0.507203
0.31500077
0.44791168
0.090220094
0.2523108
0.09299421
0.08499408
0.6761756
0.3837325
0.07749641
0.24892473
0.48596334
0.35985088
0.34244716
0.27745438
0.29674894
0.08496201
0.16552252
0.3300091
0.061464846
0.4902215
0.38229227
0.29133797
0.83828926
0.14504504
0.3130772
0.18937576
0.7983377
0.14286971
0.10500085
0.31427592
0.1774447
0.044917464
0.19615936
0.13420391
0.113302946
0.20992249
0.70871115
0.3784387
0.13545305
0.78289056
0.4607066
0.27318656
0.19978571
0.35081506
0.26370752
0.14276695
0.5687616
0.25146735
0.28383952
0.23029542
0.09721005
0.33105344
0.10765004
0.113734365
0.41861612
0.4675634
0.47369194
0.57881916
0.20080566
0.23713112
0.11885029
0.044499457
0.18056107
0.6980345
0.47626626
0.056753397
0.13447303
0.13272768
0.5674721
0.5364572
0.46405578
0.23485184
0.12939101
0.30588996
0.20899093
0.16422713
0.34987605
0.10745692
0.21084547
0.30419964
0.63612986
0.26464164
0.13498497
0.07712376
0.14083344
0.21416128
0.5627841
0.40296686
0.3275634
0.15562963
0.121875525
0.15249157
0.7883444
0.08633888
0.24869192
1.0079174
0.6189358
0.3226806
0.16767216
0.27500522
0.22638601
0.09028101
0.30205446
0.11523187
0.051968694
0.45521474
0.26384777
0.16218865
0.27439922
0.25468087
0.22498918
0.21390367
0.473755
0.17012113
0.18521333
0.07284868
0.48251122
0.12247068
0.20057404
0.20555651
0.053126574
0.44017887
0.28658128
0.28639382
0.11044556
0.599584
0.64577645
0.18767428
0.28291953
0.32075936
0.36165905
0.6410238
0.49144512
0.2671864
0.20948362
0.15779805
0.19546795
0.05332899
0.23890853
0.22060317
0.23434019
0.10779762
0.12626243
0.014668226
0.46628213
0.48473752
0.16767287
0.21926916
0.4092784
0.15556318
0.39768052
0.40865028
0.33140457
0.37242866
0.23288822
0.14323711
0.68979144
0.33067214
0.19100082
0.14110363
0.40828186
0.2335872
0.2876438
0.21203029
0.21770215
0.3168291
0.31166077
0.32402122
0.21680355
0.024582505
0.17261088
0.2488488
0.29667664
0.2768532
0.27933466
0.14535439
0.052690387
0.15113938
0.2537949
0.13431609
0.16901481
0.4361918
0.17888474
0.20615041
0.1683526
0.25010598
0.20407236
0.031873584
0.2048068
0.23791587
0.22958386
0.2606387
0.3130554
0.33145857
0.1535753
0.17222619
0.13211823
0.27286404
0.22332233
0.4768268
0.43395472
0.54801834
0.3022868
0.20230794
0.51683384
0.3378265
0.30867928
0.17044055
0.23950827
0.18801248
0.2939003
0.14021468
0.5153191
0.21340084
0.38289034
0.2618171
0.25275135
0.07093012
0.47379977
0.36964625
0.30158257
0.35241342
0.0725649
0.25047207
0.27959865
0.7231124
0.253492
0.2566086
0.4646659
0.061249375
0.20552027
0.23677504
0.28260094
0.11899358
0.18731081
0.097899556
0.18421483
0.38870454
0.063558996
0.26758426
0.30665278
0.19241881
0.46603072
0.5147264
0.10375208
0.009836674
0.24086815
0.25312018
0.38799965
0.6827317
0.24193251
0.24229789
0.063550055
0.53523016
0.33992428
0.3890425
0.69491273
0.105341315
0.26250958
0.3129592
0.6189178
0.107076764
0.36479115
0.28047347
0.6871507
0.38267708
0.39412308
0.30503535
0.1912297
0.2796954
0.17801851
0.3736146
0.094272375
0.05218786
0.5014179
0.36014223
0.11512935
0.47014177
0.11477244
0.18921149
0.5888101
0.5701417
0.1886403
0.12574637
0.30948693
0.2499237
0.3486148
0.2214933
0.48636317
0.36309016
0.090856135
0.15207481
0.40366447
0.09800607
0.14856088
0.717057
0.49741167
0.1949122
0.28433907
0.63054407
0.24770892
0.068834186
0.18574834
0.09474629
0.08362168
0.073749185
0.060171247
0.056808233
0.055772543
0.0727967
0.008188844
0.1011219
0.41956246
0.21057856
0.49574077
0.5541119
0.22905892
0.50680566
0.43090773
0.018717766
0.43766177
0.11274499
0.28524923
0.13083315
0.29957283
0.19886976
0.13247883
0.034021735
0.20704126
0.09715557
0.41589773
0.4968301
0.2702849
0.19342697
0.115799665
0.13419378
0.31683922
0.20345926
0.36286354
0.30326807
0.43811053
0.28976208
0.13753921
0.058623552
0.22127819
0.26163614
0.24421674
0.259107
0.14054525
0.2595812
0.44852626
0.16569531
0.28476572
0.114010155
0.5308558
0.3581215
0.31711805
0.26647884
0.31134033
0.24105406
0.14389825
0.43501472
0.23272824
0.48985732
0.06416094
0.23055154
0.16134751
0.5689207
0.25240797
0.588469
0.36853677
0.25521874
0.44202304
0.13389778
0.32618535
0.25420982
0.25750136
0.17579794
0.14471543
0.24208069
0.20287496
0.28898
0.5100515
0.09817326
0.08009434
0.23332644
0.57537425
0.1255033
0.12038159
0.32668
0.53123033
0.19200623
0.253919
0.120167434
0.011365533
0.39721334
0.19093215
0.39715302
0.50893044
0.23584247
0.23807418
0.09564334
0.38444692
0.27025235
0.1555593
0.24511504
0.17219687
0.12604189
0.027337432
0.20103359
0.3713256
0.51227874
0.13674271
0.14429903
0.45058757
0.26039672
0.4147774
0.29332948
0.121700406
0.24392593
0.45830977
0.52368677
0.20768207
0.12660712
0.2591437
0.42430162
0.2395513
0.18626785
0.45764267
0.3013332
0.27980685
0.48322916
0.39592922
0.17185795
0.34947062
0.20971751
0.0042063
0.2719288
0.052539587
0.1264838
0.35644186
0.40586877
0.24593484
0.29319942
0.21152538
0.21194136
0.38485712
0.45160246
0.35071224
0.34609103
0.2732494
0.23879719
0.03178233
0.49855447
0.3259189
0.46438742
0.4995103
0.35075504
0.25334555
0.22274119
0.21726644
0.35409665
0.39327264
0.2365005
0.46090794
0.07218343
0.17764223
0.076893985
0.14535666
0.18017697
0.23272204
0.3821317
0.32095224
0.21794397
0.087748826
0.3924293
0.058923125
0.23095971
0.07928598
0.441267
0.3326869
0.5611861
0.10106528
0.5084313
0.13318169
0.65791273
0.0051749945
0.073295295
0.21984339
0.1814673
0.32380074
0.29446673
0.5384934
0.3085063
0.3739226
0.14610338
0.44063807
0.15102959
0.09527159
0.19858372
0.17879498
0.13191378
0.49962425
0.59303343
0.2081911
0.2604984
0.3186059
0.29830885
0.31228948
0.32244915
0.22977638
0.27163732
0.07511312
0.07636917
0.12757075
0.053067923
0.2411617
0.18340749
0.3394252
0.38306355
0.21523094
0.39809942
0.28745425
0.34819877
0.17987722
0.29245245
0.26772022
0.18394613
0.11925006
0.29589516
0.18619359
0.1734941
0.13982272
0.12181878
0.64633477
0.28648132
0.12642062
0.015593648
0.025530338
0.4313969
0.41049337
0.37367845
0.51328754
0.14419496
0.3049754
0.2917766
0.2284171
0.1018607
0.16164672
0.46068275
0.12140989
0.42735004
0.53186125
0.10319829
0.31711698
0.083942175
0.21109611
0.31791866
0.21612108
0.08813381
0.54371345
0.2089963
0.29104978
0.062461138
0.17308974
0.8582848
0.6053858
0.21650678
0.23583364
0.30771112
0.2550246
0.27756894
0.15955532
0.32388628
0.061694384
0.124126256
0.028345585
0.16692728
0.47464
0.32055724
0.37955272
0.34551692
0.1759215
0.22489607
0.1574595
0.3845662
0.2996472
0.22144234
0.22012198
0.20604348
0.3491212
0.28899074
0.12603027
0.2410593
0.108673215
0.44174552
0.1724441
0.307912
0.3613193
0.18384373
0.3307374
0.7259383
0.07964063
0.64104533
0.32929945
0.3537159
0.36708337
0.41146874
0.11768997
0.38868368
0.12528121
0.42875302
0.24174178
0.3681187
0.093670845
0.43769687
0.65702283
0.12591428
0.34726405
0.5021682
0.2691393
0.2621132
0.7371473
0.25715077
0.20632428
0.50536835
0.33529747
0.21438217
0.1355623
0.32726884
0.37583447
0.17202276
0.1687386
0.34977317
0.07929993
0.40281343
0.41262937
0.29919696
0.36803824
0.30062324
0.5301211
0.4514817
0.077980876
0.0262506
0.046402693
0.19980419
0.25388193
0.15301913
0.23558867
0.11707425
0.2754315
0.5278262
0.11308378
0.37310314
0.6829413
0.1417259
0.2524289
0.11616826
0.22697914
0.001975894
0.10413146
0.1992873
0.39980137
0.4945833
0.12589175
0.67888373
0.28498912
0.11548084
0.13199258
0.22020817
0.20119959
0.40223598
0.07670343
0.11272991
0.29812312
0.36804563
0.28067422
0.3575405
0.524971
0.39846337
0.29877025
0.23882341
0.56295896
0.72709
0.23491949
0.04884231
0.40818477
0.17211008
0.14350367
0.246333
0.631873
0.25880778
0.27695292
0.006934285
0.32807684
0.0926044
0.28589034
0.10557264
0.42975765
0.10165012
0.60723734
0.1389252
0.023337603
0.35554576
0.19314635
0.5518766
0.38685977
0.3438574
0.42931938
0.42662942
0.3667752
0.1024524
0.32458836
0.40269816
0.46428633
0.39616382
0.21969855
0.44293642
0.64697146
0.37477124
0.3638146
0.057682157
0.2399314
0.59325695
0.21067739
0.17810076
0.25339085
0.25699252
0.18396008
0.156425
0.30681175
0.22188944
0.11200249
0.6250738
0.23441005
0.07230544
0.31604344
0.62006485
0.22785991
0.14771062
0.18453574
0.35524058
0.12497079
0.4145381
0.44371378
0.48434746
0.14626926
0.57978165
0.38160038
0.15623581
0.30979013
0.29884738
0.23192286
0.2909615
0.21217018
0.14244652
0.3431567
0.4965797
0.5587394
0.13248575
0.18675756
0.5937582
0.07550162
0.3371839
0.27337193
0.179613
0.20770311
0.13379914
0.27293706
0.03736198
0.09217703
0.17305833
0.09291434
0.06810588
0.18231624
0.06036395
0.16771
0.5346658
0.3448097
0.29324114
0.15925622
0.220299
0.25182176
0.22166938
0.03795457
0.7484082
0.45451522
0.7115947
0.21208704
0.46537054
0.55673194
0.18209088
0.15119803
0.1879344
0.65608776
0.13269722
0.2515024
0.1272645
0.42208338
0.4604376
0.3933999
0.3372469
0.5023478
0.26204556
0.25208354
0.07699007
0.26954216
0.22999966
0.48191047
0.53312886
0.5062205
0.1369294
0.4751808
0.6923257
0.3069647
0.23355055
0.45122313
0.16922545
0.24934977
0.11609852
0.025356889
0.24101889
0.47936368
0.533654
0.1859647
0.30743992
0.16802722
0.5238914
0.033165157
0.45871842
0.108753026
0.22714019
0.1572938
0.072264135
0.053592086
0.42021686
0.23944694
0.42316926
0.09503347
0.27506852
0.34171188
0.15949357
0.26620114
0.29591864
0.3456682
0.13603091
0.12055409
0.40614748
0.15765572
0.45394176
0.2176708
0.019830585
0.09687567
0.08905506
0.17106706
0.28264225
0.1842134
0.4991927
0.29838634
0.21652955
0.12771559
0.19311094
0.17305893
0.1445725
0.45209855
0.16504967
0.22110587
0.008197188
0.12746477
0.06623781
0.22058576
0.30777347
0.24019456
0.63672996
0.10978633
0.48811448
0.6824436
0.25074065
0.10215771
0.2056191
0.07899344
0.35063612
0.39906937
0.14738548
0.49486566
0.2396723
0.37170863
0.24872619
0.4003148
0.103233874
0.35196668
0.35620797
0.5104555
0.48430753
0.06171459
0.15182042
0.054152012
0.36014944
0.2505263
0.17539132
0.17617178
0.18876815
0.24848014
0.22965169
0.4385749
0.2989508
0.32069921
0.25370574
0.35541356
0.41026688
0.46438754
0.54111
0.3204316
0.08179259
0.23112768
0.13946033
0.50875866
0.13001609
0.25766623
0.1864047
0.12016833
0.2488634
0.43913138
0.31101656
0.046635747
0.674397
0.022753716
0.37596536
0.4047274
0.1571213
0.3556776
0.109730184
0.055754304
0.24961305
0.26124144
0.5066846
0.23201889
0.26905763
0.49639022
0.22974354
0.17074025
0.1432972
0.031512976
0.43429792
0.53459656
0.84121156
0.23351955
0.24414057
0.56298107
0.29190838
0.14020073
0.16659963
0.07662833
0.2088877
0.2505777
0.48623914
0.17740607
0.54884315
0.2708453
0.35854697
0.016231537
0.17695665
0.07373202
0.22162318
0.21750867
0.10051453
0.35934812
0.6224867
0.27411652
0.23496509
0.07202518
0.49716616
0.31023872
0.06527424
0.3790499
0.22761357
0.24071968
0.40959436
0.13203418
0.22045946
0.08564782
0.63652766
0.23461515
0.29110014
0.6504743
0.14373684
0.09946352
0.3089522
0.59323317
0.2700811
0.1884911
0.15348703
0.38985825
0.24645573
0.15038264
0.2248491
0.13200712
0.11884093
0.050961733
0.13545752
0.29699886
0.32507885
0.39211416
0.2125619
0.36214107
0.23502904
0.25678593
0.35716403
0.41475874
0.23743892
0.087099195
0.2271744
0.42084742
0.8358145
0.41995788
0.2513498
0.22712827
0.17840517
0.09323156
0.3092879
0.28119946
0.24190313
0.4764861
0.32528323
0.22914946
0.13054276
0.30173463
0.38875687
0.27346277
0.25619042
0.19560695
0.2675358
0.1688323
0.007999182
0.31858945
0.07994783
0.36037898
0.39313722
0.18938053
0.037713766
0.14798737
0.2840156
0.11891985
0.29362786
0.2951913
0.6938913
0.19040209
0.16948658
0.47178626
0.6678909
0.29315525
0.13955075
0.26351178
0.33043456
0.12740093
0.24722219
0.25889468
0.2674768
0.30372643
0.22684741
0.089930594
0.6361923
0.24453753
0.4830073
0.23881733
0.8129017
0.39808738
0.84832096
0.17352194
0.37572074
0.2704804
0.3202833
0.122531116
0.28309977
0.37253046
0.10087973
0.1879378
0.5419367
0.3172363
0.5072064
0.12952983
0.11357486
0.13093877
0.19287717
0.4875946
0.010159254
0.04616952
0.5322125
0.53151774
0.25036252
0.5545537
0.17134571
0.12434387
0.5357425
0.030680299
0.2778796
0.5481868
0.2962036
0.55667603
0.2583158
0.2727604
0.024205267
0.37373364
0.2490685
0.24863607
0.16343212
0.36963862
0.122217655
0.5577762
0.2511959
0.21805489
0.18790597
0.15409344
0.598667
0.2031492
0.26472855
0.17673796
0.1680789
0.79369277
0.28507066
0.26477695
0.39244807
0.29624397
0.23231137
0.049465477
0.25726175
0.21781528
0.4985448
0.111968994
0.23046362
0.13169849
0.23939466
0.1003837
0.21522808
0.060046434
0.2526617
0.13880146
0.27109778
0.12958205
0.23339427
0.32775575
0.31830156
0.2171768
0.23695982
0.18310583
0.25513518
0.5221325
0.32763606
0.3859675
0.3727646
0.42512405
0.108647466
0.20546794
0.6085757
0.14465523
0.21040893
0.635929
0.22595859
0.30964214
0.8590014
0.10300386
0.26609743
0.53834885
0.07293773
0.27979547
0.13487935
0.35432732
0.20366526
0.5047791
0.28669912
0.16577494
0.257187
0.49217075
0.055121064
0.30103338
0.15420437
0.1142295
0.49849725
0.3212266
0.49105507
0.32372105
0.17620099
0.1430201
0.2268737
0.16631424
0.118373394
0.3106866
0.19273448
0.3516413
0.21825975
0.3678676
0.34055912
0.23929733
0.21100956
0.15561175
0.19898307
0.10327262
0.05510354
0.6534181
0.27162468
0.48806494
0.20869464
0.103352726
0.5512872
0.30065447
0.033792317
0.1238001
0.45433378
0.25754678
0.54220366
0.24637091
0.30543673
0.20170486
0.25348938
0.26432836
0.12505168
0.12813008
0.13048369
0.37921518
0.06059301
0.22545385
0.18591195
0.12805784
0.6192819
0.4112618
0.43378174
0.3752545
0.24179709
0.33625984
0.2273308
0.6139185
0.425983
0.13201064
0.11963624
0.10763788
0.3011449
0.28284878
0.18174684
0.47908223
0.40372288
0.20986938
0.3424585
0.43956256
0.4002335
0.38932097
0.096331835
0.46872544
0.36875176
0.21828198
0.33026928
0.22667569
0.32773626
0.55544925
0.360815
0.4014101
0.16089797
0.435382
0.29702163
0.27332854
0.12160677
0.31858397
0.27519095
0.09526479
0.23494732
0.42572266
0.46581626
0.17304611
0.04903686
0.26525837
0.25665843
0.22192657
0.26925373
0.050877154
0.18681866
0.2685547
0.27286875
0.3188777
0.1347903
0.17082822
0.18673682
0.41922176
0.101629615
0.31994545
0.4818365
0.14383698
0.14819646
0.5828823
0.08767116
0.014928877
0.42221498
0.29681087
0.26987457
0.30824935
0.6359744
0.099811316
0.006274879
0.2385217
0.37923527
0.12371099
0.14580375
0.2674154
0.32449627
0.17320377
0.3634597
0.2723437
0.079128504
0.25216764
0.03683281
0.57883036
0.1132735
0.5149478
0.27811503
0.24753106
0.1557225
0.13482815
0.2817272
0.107008874
0.1800102
0.49934483
0.30630273
0.25279427
0.3724196
0.09613228
0.33456737
0.15851974
0.5316436
0.1277321
0.24182272
0.06637013
0.23390949
0.46467012
0.2212953
0.102987885
0.428146
0.11838138
0.42858595
0.24799055
0.34096038
0.34631437
0.44196367
0.2952578
0.18020946
0.4945979
0.1865412
0.21191525
0.13999212
0.28495824
0.2821256
0.2305777
0.38286543
0.26349223
0.17307997
0.18558097
0.37438887
0.15155542
0.104659736
0.17435074
0.12324333
0.3011582
0.27211607
0.5820743
0.21480703
0.080547154
0.17573941
0.08496696
0.5820174
0.1399858
0.29319036
0.13925052
0.20044285
0.10063112
0.24666822
0.22472072
0.00932467
0.4581988
0.10309315
0.7610729
0.51070863
0.2108134
0.4257024
0.19313222
0.888214
0.12938488
0.16130847
0.65257215
0.5207745
0.53450835
0.07534301
0.4552778
0.3442312
0.58632165
0.2679491
0.11026144
0.060817003
0.14840019
0.43730497
0.26064152
0.13794947
0.17693293
0.15611506
0.4644788
0.19442427
0.34467566
0.33798933
0.20071965
0.09028661
0.052978694
0.09686422
0.3481878
0.45588005
0.3191768
0.16790175
0.20163435
0.1633501
0.15854979
0.37658572
0.117596745
0.40394294
0.022922277
0.507151
0.34104264
0.55172515
0.26022774
0.13278794
0.3769701
0.32482207
0.3722782
0.48987806
0.2793374
0.15958911
0.6494395
0.0108783245
0.38150382
0.053118706
0.29057944
0.4692371
0.30113113
0.16578811
0.20057309
0.15225899
0.32771492
0.26180732
0.50232023
0.5142368
0.24321163
0.35196245
0.26309764
0.6212675
0.17523515
0.21739262
0.59277725
0.30357224
0.29475665
0.16224265
0.22551763
0.21797806
0.2771049
0.16359687
0.34764194
0.30460238
0.5826137
0.21203935
0.127244
0.098270476
0.39099687
0.33041918
0.37468588
0.2743808
0.13839984
0.38546562
0.5279493
0.5072359
0.0651927
0.17580926
0.13166946
0.100357294
0.12420094
0.4004168
0.12253928
0.48830426
0.31052542
0.26813245
0.60185987
0.0046048164
0.019006371
0.19405884
0.413858
0.5604341
0.21137714
0.23627329
0.17741418
0.40625334
0.31753886
0.512457
0.32831478
0.2927189
0.34755534
0.29244715
0.21197808
0.28354734
0.14842033
0.40408933
0.30860877
0.15082014
0.23581207
0.42231303
0.2462647
0.08728123
0.1784265
0.20943666
0.12004489
0.013829291
0.10938895
0.27408582
0.09863484
0.36230654
0.78503466
0.13119197
0.28106886
0.13695556
0.09877002
0.03704214
0.10653573
0.22615075
0.2583208
0.11482185
0.36126113
0.16202867
0.3042686
0.16983986
0.14026904
0.30050766
0.28965437
0.2781846
0.31775016
0.28001177
0.13381147
0.2213906
0.16490626
0.11981714
0.6491779
0.19459414
0.20788181
0.32658386
0.09800154
0.08268529
0.33320963
0.38126266
0.13314629
0.28302634
0.3237421
0.29115903
0.66147876
0.15374506
0.21688914
0.1699369
0.13800305
0.1273514
0.13043928
0.2484386
0.21426654
0.5717813
0.11567801
0.18625987
0.21015698
0.07321519
0.59143203
0.15769017
0.3357991
0.2178489
0.20441455
0.3228929
0.3525998
0.37163186
0.2431305
0.44057065
0.32847118
0.12534821
0.23073828
0.041478217
0.22619015
0.05529785
0.34837276
0.6112282
0.21119928
0.30090976
0.27418447
0.3980646
0.39658368
0.25525558
0.14695966
0.33040643
0.103685975
0.34619534
0.37887442
0.26189184
0.34560865
0.23415107
0.16299504
0.4066754
0.076390505
0.11002189
0.15671921
0.53655785
0.07515812
0.1959222
0.05427265
0.18333304
0.21560955
0.12818182
0.1300056
0.32347172
0.5189277
0.22902828
0.7581668
0.19610202
0.6182623
0.48603034
0.26480567
0.32038808
0.30823743
0.7423407
0.23963302
0.20229739
0.08883119
0.31878603
0.28246522
0.13164693
0.5024502
0.2198779
0.25416303
0.18931204
0.23007536
0.34482646
0.48042864
0.25516498
0.47429377
0.43445086
0.42318964
0.37784714
0.6361178
0.1343683
0.30559444
0.256873
0.38875538
0.2602899
0.16446894
0.33127445
0.13222289
0.24596882
0.05733812
0.05744362
0.8418951
0.35500383
0.06363225
0.36365163
0.10698545
0.14706153
0.2595203
0.23857749
0.26711428
0.2062639
0.016677022
0.8930769
0.6212045
0.21487999
0.19039798
0.38100076
0.21868515
0.44335675
0.43860453
0.31922102
0.12973183
0.04353845
0.34760308
0.124094784
0.22673142
0.06721842
0.29473293
0.088424206
0.12445027
0.013278902
0.23079586
0.3778162
0.21041888
0.3025555
0.25368893
0.15913773
0.1904782
0.48593843
0.27192461
0.10957068
0.25838983
0.17147803
0.44180286
0.29763842
0.35467
0.23457772
0.23123741
0.2360456
0.1822108
0.16979086
0.5697864
0.32907474
0.083725214
0.28141904
0.16653728
0.19503474
0.17427385
0.42190552
0.6062192
0.5736673
0.592221
0.7230753
0.19028401
0.09279913
0.15229285
0.33345032
0.26787496
0.45347714
0.11679393
0.1002084
0.08516359
0.24028194
0.2011559
0.1306783
0.09240073
0.22993404
0.06340599
0.32951307
0.16492438
0.46467584
0.18680328
0.25378692
0.6463831
0.3972957
0.23511553
0.3539129
0.517259
0.60650694
0.24437869
0.65800154
0.23223722
0.21807134
0.21202171
0.1933757
0.27120078
0.2593736
0.131477
0.16625988
0.019623756
0.04931259
0.27270395
0.21645552
0.103984594
0.64934397
0.20081031
0.22501993
0.1109395
0.013573885
0.23076606
0.17947942
0.405513
0.21867454
0.2897401
0.34263968
0.6294604
0.09302509
0.18967992
0.21148473
0.08871144
0.16022623
0.32621074
0.45437533
0.23576653
0.7086328
0.4260913
0.37155783
0.06604582
0.5247537
0.22835517
0.06997132
0.23709404
0.061152577
0.453422
0.6554946
0.22893572
0.5647971
0.13192081
0.565876
0.10343003
0.22329462
0.13450855
0.2572204
0.19752645
0.27282667
0.018386126
0.21682072
0.23274142
0.58005476
0.31276518
0.1537022
0.034122586
0.36089087
0.06719035
0.01164639
0.29946673
0.39806592
0.047472715
0.35074282
0.14730728
0.71882236
0.29111797
0.35612106
0.056655884
0.5065509
0.3996129
0.14352024
0.14033711
0.33531988
0.2865435
0.15094537
0.2979864
0.2146616
0.72592485
0.4293207
0.17995584
0.22280884
0.2858963
0.37870526
0.15622258
0.1974811
0.10380894
0.27367836
0.16844344
0.4042729
0.35360354
0.17762482
0.43696177
0.03591144
0.18073273
0.28166187
0.53397465
0.58571494
0.54554635
0.20606673
0.49900806
0.3157513
0.17036366
0.13261616
0.19361216
0.46683872
0.63818014
0.21747315
0.21851492
0.12926376
0.48851573
0.3283986
0.18533897
0.1636492
0.18830585
0.38105738
0.059142828
0.13718933
0.40858656
0.21227789
0.14616811
0.15374452
0.1751808
0.299191
0.34538245
0.21231395
0.3413937
0.4970671
0.47467637
0.16320288
0.6176584
0.010669589
0.30992007
0.35103786
0.40967208
0.021705389
0.14054579
0.3344767
0.34873092
0.29653448
0.11028743
0.46326172
0.45640153
0.15623963
0.56025994
0.5074061
0.59398293
0.24908078
0.13088346
0.3398913
0.67938536
0.43865323
0.25288993
0.28786397
0.20966977
0.1207515
0.09551251
0.6584451
0.20046449
0.061406314
0.35940325
0.11968565
0.26202822
0.112053156
0.30134708
0.32640302
0.08745158
0.47394395
0.13869184
0.411353
0.43446618
0.30455256
0.39138567
0.10026944
0.47112143
0.5114801
0.14806128
0.33384502
0.23368001
0.18917853
0.24100184
0.12998211
0.31769454
0.026637316
0.19743538
0.17641151
0.3045647
0.61927116
0.2264418
0.20459563
0.24830425
0.24687874
0.43214804
0.14873666
0.19076824
0.32088685
0.10138309
0.3517666
0.029016733
0.16787899
0.1296494
0.20859724
0.2235254
0.33298862
0.21095705
0.23228478
0.25039005
0.2869166
0.17309594
0.56907535
0.14473104
0.36690688
0.32147253
0.35112965
0.20203435
0.0102458
0.56742644
0.015230715
0.2329092
0.0641551
0.30532444
0.28397155
0.20878464
0.04490006
0.20403326
0.281443
0.5744754
0.19209075
0.30291468
0.14716595
0.4514482
0.22074538
0.31577075
0.5496719
0.15562022
0.23030579
0.2679907
0.24702728
0.1601305
0.31283903
0.52982414
0.20819247
0.55970144
0.29004627
0.0031859279
0.17023438
0.086740494
0.35967636
0.40080237
0.13490248
0.24559641
0.20312107
0.12320256
0.07873911
0.18099105
0.17338628
0.44819903
0.17395794
0.32383186
0.43316782
0.1660384
0.43268692
0.55088353
0.16464096
0.49485958
0.16212153
0.5597631
0.3425448
0.49351054
0.6366097
0.55749726
0.20643741
0.24332678
0.29979038
0.21571398
0.38157403
0.16787815
0.5207367
0.4999867
0.10602188
0.32249415
0.2038067
0.0055740476
0.2266872
0.23764908
0.093203664
0.17222542
0.15533042
0.17460835
0.44034564
0.34558916
0.29290324
0.29013872
0.27012014
0.38728464
0.10503161
0.35370922
0.2620709
0.35314083
0.14231646
0.22622281
0.15960056
0.06449759
0.23383951
0.35703164
0.17671603
0.48573261
0.4100659
0.20689541
0.19398999
0.4541546
0.0965482
0.3438202
0.12144232
0.119540334
0.46181452
0.23305917
0.6683784
0.12042922
0.35511345
0.638903
0.65750563
0.37296796
0.18359268
0.45531285
0.36145687
0.13980353
0.09138775
0.24288976
0.2524444
0.048546433
0.5041995
0.28721595
0.23802084
0.39990956
0.34259808
0.24121362
0.08476341
0.21447575
0.38979602
0.29089832
0.32497752
0.16501951
0.14391243
0.20650983
0.107798815
0.05053222
0.09716344
0.4402069
0.41267967
0.19491649
0.26857376
0.22403151
0.23914605
0.22702813
0.23183584
0.018038929
0.16929287
0.27161455
0.17917657
0.037857115
0.36870503
0.36608762
0.4106424
0.15295279
0.15262258
0.09671748
0.22080773
0.35495365
0.16271496
0.09553659
0.25437856
0.21341139
0.23246622
0.13074064
0.5170449
0.2457422
0.4497975
0.2509054
0.25289655
0.401232
0.14251977
0.09867072
0.7426232
0.073633075
0.25026506
0.19581676
0.2612164
0.09495622
0.1498214
0.71816623
0.16207743
0.16552883
0.15497148
0.17783904
0.4411366
0.27383494
0.31696248
0.15951395
0.33663297
0.19680607
0.20441419
0.1574778
0.119460225
0.3406273
0.34107167
0.22125006
0.09411824
0.37932605
0.44610286
0.12970877
0.19571549
0.23383129
0.2852981
0.16159111
0.38703465
0.234213
0.28542554
0.26750827
0.5026195
0.36547112
0.37051165
0.12454945
0.7031711
0.17081255
0.15560734
0.2763114
0.4019209
0.20330405
0.04189378
0.4683535
0.22481251
0.4572854
0.17168999
0.23617518
0.4534399
0.14010155
0.15172082
0.33561528
0.35390806
0.22030675
0.5041753
0.09792709
0.315557
0.1067487
0.1484766
0.25690687
0.20655447
0.3942299
0.19271892
0.30153012
0.10457933
0.09096348
0.7352213
0.29571372
0.18577123
0.33900142
0.2870419
0.1050877
0.28244376
0.28253484
0.39844543
0.23999357
0.2133795
0.20781231
0.17486918
0.34951895
0.2403872
0.39752758
0.25393665
0.20648539
0.19599521
0.1728468
0.8418331
0.3088237
0.14555144
0.26522374
0.08448714
0.42365146
0.4624704
0.25669527
0.46804887
0.22032833
0.13507372
0.3611582
0.39365476
0.2949462
0.26259148
0.6951424
0.24043119
0.4384235
0.1422674
0.08983934
0.3766122
0.24063909
0.24290907
0.2738588
0.32940173
0.2980886
0.12349844
0.340021
0.16816473
0.15225816
0.21824527
0.3147937
0.09947431
0.21182364
0.028592944
0.13092029
0.69638157
0.06689215
0.22209537
0.18330646
0.16150904
0.44281036
0.15160358
0.17652804
0.39882797
0.25302267
0.19665325
0.48388892
0.14084792
0.19026393
0.3101356
0.42391437
0.16202128
0.2411139
0.05477065
0.15544862
0.30320603
0.25442028
0.09576732
0.2994262
0.10894966
0.7610613
0.2836033
0.41297436
0.282089
0.091010034
0.20989984
0.51479614
0.41715544
0.09701979
0.46685487
0.26622558
0.18456984
0.26521975
0.20139062
0.43416405
0.22817993
0.32241178
0.11852676
0.24374497
0.26616383
0.22352666
0.28176665
0.14224386
0.48423588
0.5214719
0.45367926
0.1677388
0.5065774
0.08255398
0.09186959
0.35805696
0.16895193
0.40919447
0.2008872
0.13013852
0.2838745
0.31368995
0.28047055
0.15727729
0.033810735
0.06980753
0.28175724
0.19274801
0.5409066
0.3373533
0.22498429
0.14495051
0.56993586
0.077129245
0.3266114
0.22506607
0.49878788
0.098383784
0.15610778
0.25125492
0.31429446
0.25227094
0.22161472
0.05617547
0.15591788
0.5087187
0.22527075
0.3137958
0.44474983
0.39188564
0.27366996
0.095986366
0.15193975
0.27142084
0.5874856
0.3705232
0.57494855
0.1402371
0.41780663
0.32835245
0.09291422
0.11318767
0.25389457
0.19656968
0.06701952
0.68876076
0.42226803
0.39035416
0.5986109
0.5233336
0.14017826
0.14699948
0.20671153
0.25725603
0.50916696
0.12499833
0.17078704
0.60203266
0.10746443
0.17955327
0.36128378
0.4061123
0.123036504
0.33146858
0.10384321
0.26557273
0.19658214
0.009683609
0.15144736
0.21619058
0.085455894
0.14625311
0.32533836
0.2027092
0.16445601
0.33997262
0.4422059
0.16122133
0.30055928
0.30278182
0.3808769
0.22137773
0.27685004
0.076049626
0.14599037
0.17787528
0.2502824
0.1503576
0.6870258
0.3798235
0.22321653
0.23552525
0.64932895
0.278332
0.32404542
0.558127
0.122783184
0.48996884
0.33347034
0.11842042
0.14183849
0.21850318
0.13298738
0.16210777
0.35436547
0.27158046
0.5658877
0.29633093
0.19114524
0.26338005
0.32530594
0.44198507
0.12348628
0.25601393
0.40841234
0.055280447
0.57460314
0.12824655
0.26688564
0.1865046
0.29933512
0.3915602
0.5585192
0.10563785
0.36577076
0.390347
0.4457013
0.1753099
0.40748656
0.37334007
0.31321353
0.59916556
0.24399626
0.17822635
0.29489088
0.31184137
0.36678308
0.3906796
0.23803014
0.007697344
0.05307865
0.51785946
0.4223894
0.12280828
0.057525992
0.16178262
0.21792912
0.164379
0.13623846
0.09676391
0.1249755
0.22258246
0.43977237
0.18690193
0.6174166
0.12287325
0.3138005
0.36292815
0.3414433
0.15293407
0.09221804
0.083539605
0.33629972
0.0756973
0.62981534
0.56104183
0.26590383
0.1638534
0.37649077
0.13422179
0.21271402
0.14336205
0.67396057
0.22869253
0.23638713
0.36604708
0.14821619
0.19278991
0.28541148
0.088685274
0.18907934
0.62939644
0.31704092
0.069336295
0.32276583
0.16779304
0.04967451
0.19692922
0.33654845
0.113505125
0.22705823
0.40087068
0.34162027
0.11330283
0.16036403
0.30304962
0.22534263
0.38345242
0.2632633
0.7595459
0.33685756
0.14869255
0.37139595
0.26523912
0.4017341
0.20881289
0.5028955
0.48137474
0.59763753
0.22721839
0.62255603
0.3244685
0.22642422
0.23001784
0.40809166
0.24405098
0.51546955
0.17048538
0.31504083
0.23400998
0.30903947
0.5155326
0.06399751
0.24950707
0.27062273
0.81216663
0.17466801
0.26633757
0.5326742
0.2157538
0.14592034
0.44286525
0.14950228
0.27414054
0.3093651
0.24020743
0.06722385
0.2963819
0.0986526
0.1289208
0.69542384
0.24551189
0.39469224
0.2919188
0.3859918
0.3802595
0.16181529
0.13799495
0.51748806
0.14255702
0.11691564
0.33805996
0.2724414
0.3596444
0.5582217
0.27044916
0.14325792
0.3394689
0.20243645
0.18678856
0.3597455
0.16100681
0.5676954
0.16649711
0.24022049
0.23583877
0.15763974
0.6382462
0.3315432
0.29014492
0.36144638
0.48713553
0.095308304
0.020626903
0.114837706
0.24451053
0.29157686
0.14195472
0.19974172
0.19637579
0.27951145
0.28140664
0.52435184
0.31356013
0.013528109
0.45808816
0.27932167
0.10843003
0.42968434
0.48626506
0.7406123
0.5740855
0.06693989
0.25704807
0.4823159
0.3930061
0.40334594
0.1287762
0.11679959
0.16793776
0.14645416
0.2780335
0.05267352
0.18593526
0.15698028
0.044747353
0.099603355
0.23047185
0.67934084
0.17127085
0.17859578
0.38740635
0.09221935
0.26323652
0.16818666
0.329453
0.12012863
0.2655617
0.07838392
0.14426589
0.35481447
0.35651588
0.3869093
0.1289978
0.3786621
0.26505697
0.46303213
0.55644476
0.5061674
0.19701415
0.48413026
0.58847666
0.3198024
0.30703533
0.30425477
0.4164052
0.19914198
0.2318821
0.13302344
0.3204828
0.40390605
0.33518112
0.036480844
0.29985917
0.4380268
0.25607157
0.09095025
0.6621472
0.11009359
0.30549496
0.44816017
0.2763943
0.09738946
0.061031103
0.044884562
0.76722443
0.28554618
0.31111646
0.09906167
0.18357158
0.19281334
0.19311303
0.15591836
0.09726852
0.09964931
0.38934475
0.4030208
0.067116976
0.4583267
0.354922
0.49858618
0.29466307
0.089687705
0.2762795
0.13909042
0.23456788
0.39278114
0.62129915
0.17946255
0.12756395
0.29057986
0.18431485
0.23409009
0.4680344
0.36203504
0.09686178
0.063714504
0.22671914
0.25750965
0.4889723
0.1905669
0.17154503
0.14184833
0.25060153
0.4835348
0.1345824
0.3101805
0.31603813
0.513332
0.10075992
0.1032086
0.11608434
0.09645486
0.46319973
0.10297811
0.46089602
0.42821223
0.09106374
0.16511858
0.29206026
0.36099768
0.44507146
0.26554716
0.11599088
0.17903078
0.24499297
0.4245659
0.17285049
0.06079054
0.0557878
0.5326015
0.21757948
0.12910914
0.4151184
0.16857862
0.1376772
0.367262
0.3120786
0.18040633
0.30380255
0.11117071
0.62053657
0.26690948
0.8389822
0.2260989
0.14618468
0.3229037
0.121830106
0.8572917
0.106053114
0.14632297
0.36771393
0.10812414
0.11192167
0.42102075
0.31520426
0.09311515
0.36435246
0.30549312
0.113428235
0.21370924
0.2581402
0.001521349
0.17086697
0.6484058
0.3950323
0.43644917
0.15342855
0.59711313
0.549855
0.16967535
0.4121207
0.15246427
0.11231756
0.22856635
0.48451948
0.11045277
0.059942126
0.23203945
0.3535409
0.36998093
0.18159193
0.54155505
0.12357032
0.46454692
0.07628465
0.38423735
0.29476273
0.12865883
0.47838783
0.25836754
0.65244615
0.40057194
0.24909723
0.037746787
0.049707294
0.41546315
0.1915158
0.30961543
0.17167556
0.32334208
0.44019186
0.43804985
0.5783987
0.22150242
0.5597732
0.45190966
0.50110054
0.29225463
0.25531697
0.44690973
0.097273886
0.3925172
0.33016706
0.7198435
0.27478302
0.30719018
0.26434022
0.1719333
0.08490372
0.29957414
0.19090265
0.4243995
0.30708015
0.13852131
0.30378842
0.09383303
0.43463504
0.154154
0.09627378
0.45934618
0.2549516
0.37601262
0.22910511
0.098085284
0.2478441
0.06550062
0.14099455
0.11194575
0.08873749
0.37566483
0.31369567
0.028357029
0.124047816
0.26617575
0.17085874
0.15965104
0.05497861
0.08883476
0.6944873
0.2885906
0.269526
0.27675545
0.19490087
0.2739287
0.15147889
0.53272605
0.39302355
0.16751885


==> data/laion10M-ood-q10k-q-gt-dist.dat <==
x
1.2857505
1.3156203
1.2231187
1.3163873
1.1971205
1.24221
1.2918928
1.3579729
1.2797143
1.2878733
1.2984853
1.3202691
1.2034686
1.2256362
1.295004
1.2513568
1.3322772
1.2559116
1.2325635
1.0382738
1.2409685
1.1476524
1.3069801
1.2251163
1.3644354
1.2852788
1.3068141
1.2519073
1.2410617
1.2912683
1.2344816
1.2761252
1.2797105
1.2158072
1.1900523
1.2819533
1.2422667
1.3001614
1.2544575
1.320533
1.2064972
1.2995648
1.2267174
1.2177515
1.3320407
1.2421954
1.2135352
1.35338
1.2313851
1.2107623
1.2665234
1.3229971
1.3321509
1.3355821
1.2383064
1.266391
1.266043
1.235913
1.3034551
1.253028
1.2490306
1.2682784
1.3100704
1.265526
1.2196722
1.2600408
1.3097732
1.2353694
1.283536
1.1427308
1.3060398
1.2685221
1.2763164
1.2660234
1.2516693
1.3424699
1.3483317
1.2245684
1.2756073
1.2784066
1.3342831
1.2319854
1.309911
1.3344344
1.2567521
1.1494848
1.2358581
1.2965965
1.2627022
1.3242438
1.2186534
1.2478087
1.2301233
1.2888994
1.2944214
1.2724795
1.1842681
1.2325736
1.2584047
1.2930653
1.3236613
1.2798908
1.2446537
1.2916764
1.3291867
1.3009378
1.1893084
1.216274
1.2351074
1.2405587
1.3029265
1.2940896
1.2552722
1.272229
1.2025955
1.2627242
1.2814937
1.25101
1.2302864
1.2988304
1.2528418
1.231536
1.3088905
1.2606498
1.3203257
1.243816
1.2345445
1.2592508
1.2183273
1.2465117
1.28025
1.2467896
1.259424
1.2198412
1.273953
1.282479
1.2988629
1.2929345
1.3324133
1.3072143
1.2144135
1.203981
1.3307917
1.2277684
1.2515984
1.2987249
1.2107844
1.2740579
1.2501929
1.1840272
1.2259748
1.2698925
1.1925595
1.2403033
1.2865183
1.2511828
1.311338
1.248892
1.2350008
1.2641845
1.23851
1.2530663
1.2694852
1.2901192
1.2897961
1.2448071
1.2345797
1.2911242
1.3033376
1.2833362
1.2702222
1.335189
1.2252774
1.3121772
1.3059434
1.2196429
1.2787546
1.3561056
1.2107294
1.2586882
1.231047
1.2043949
1.2918271
1.2391447
1.1845126
1.2515581
1.2827187
1.3240824
1.1855835
1.3108557
1.2710924
1.2402606
1.163978
1.2458761
1.1656151
1.3331926
1.2918736
1.2512543
1.2225726
1.2286193
1.3312366
1.1879562
1.2764757
1.2082683
1.2666559
1.2941656
1.3113085
1.2675383
1.2941658
1.3157251
1.2811925
1.3180752
1.2386253
1.3634076
1.2249684
1.1944683
1.2874837
1.2098376
1.071558
1.2814729
1.2554734
1.309937
1.2977502
1.1934536
1.3042257
1.2250025
1.1650513
1.2148259
1.249342
1.2426999
1.3611248
1.2870841
1.2562522
1.2919413
1.3122346
1.2860541
1.2782953
1.3322958
1.2764001
1.2461174
1.2408292
1.2075431
1.2876127
1.348127
1.203501
1.2280711
1.2265147
1.209707
1.2417084
1.2875017
1.2831935
1.2387154
1.2466705
1.3203883
1.3146054
1.2958925
1.2563511
1.2764728
1.3120906
1.2559092
1.2216122
1.2418003
1.3535383
1.2892699
1.2628776
1.3008223
1.2736257
1.3734806
1.2952306
1.3019462
1.2214804
1.290421
1.1458933
1.3066273
1.3373556
1.3178221
1.261519
1.3159771
1.3131692
1.1936418
1.2099626
1.2861035
1.2671474
1.22
1.245578
1.1579468
1.3058954
1.3575492
1.2886106
1.3247563
1.2041868
1.3155496
1.292302
1.2947514
1.3438007
1.2580367
1.3007295
1.2579864
1.2501107
1.2451874
1.2349195
1.1842592
1.2683122
1.2227365
1.2703248
1.2550983
1.2929988
1.2914368
1.2855363
1.2509103
1.34533
1.2756537
1.2590867
1.2124313
1.3444089
1.3102322
1.3427814
1.283952
1.2639794
1.2390163
1.3265038
1.3049339
1.2784579
1.3244619
1.3245996
1.2715793
1.1988466
1.318992
1.3145146
1.291004
1.1618984
1.1890006
1.2449288
1.2423718
1.3097535
1.1788557
1.3372877
1.2765274
1.2541852
1.3235832
1.2731426
1.3047168
1.2449208
1.3127415
1.285282
1.2732507
1.2544703
1.3050009
1.2706487
1.2554451
1.3173736
1.1957364
1.3350732
1.3042772
1.2687862
1.2606012
1.2224879
1.3064749
1.2799295
1.2627805
1.30896
1.273679
1.1892715
1.2502773
1.2380321
1.2882798
1.2825577
1.2106786
1.3192539
1.1898394
1.2542675
1.2062418
1.1677475
1.2589898
1.2646073
1.2346897
1.2259426
1.2485018
1.2798789
1.1941807
1.327244
1.3382795
1.3128737
1.2024802
1.2868799
1.2053189
1.2074943
1.2888649
1.3048335
1.1730574
1.201668
1.2235147
1.354841
1.3261923
1.2043357
1.2985034
1.3046384
1.2563066
1.2735251
1.2619638
1.2491882
1.2825489
1.2872839
1.2390496
1.2627941
1.3328669
1.303857
1.3333293
1.2134722
1.2295265
1.2393923
1.2882311
1.1602011
1.1583204
1.2211158
1.2556924
1.1390915
1.1600534
1.2472343
1.2554803
1.2441646
1.2264774
1.2472284
1.3456604
1.3057714
1.1869156
1.2465942
1.2798791
1.2181538
1.2427955
1.2797451
1.3205603
1.3107865
1.2206779
1.2248383
1.2639406
1.3231637
1.3423314
1.260513
1.2711488
1.3646886
1.2450057
1.3163404
1.3258269
1.3118839
1.2632173
1.1984832
1.2595896
1.3123727
1.3025727
1.2231898
1.2710793
1.3094788
1.2850053
1.2656498
1.2602062
1.2785355
1.3481157
1.2372851
1.2593689
1.2231991
1.2629147
1.2828519
1.3057193
1.2156558
1.2510377
1.3033953
1.2829704
1.321851
1.2377887
1.2592974
1.2272071
1.2691133
1.3115466
1.2059433
1.3031356
1.3097966
1.1799636
1.2693658
1.2014505
1.3013233
1.1599251
1.2373335
1.2880529
1.3746189
1.2606281
1.246324
1.29649
1.2283182
1.2917299
1.3246907
1.297418
1.2908756
1.2129436
1.2483759
1.285604
1.2882925
1.2452323
1.266829
1.2887516
1.2636926
1.2981193
1.2493737
1.303607
1.3179196
1.3329546
1.3238754
1.2929342
1.2290761
1.2996614
1.2551329
1.298785
1.2248544
1.2337806
1.1530738
1.2998198
1.2565479
1.2667012
1.2839011
1.2429972
1.3230869
1.3074448
1.2429397
1.3396611
1.2691541
1.2955608
1.1840175
1.2995642
1.2792292
1.3325697
1.3016105
1.2524114
1.2663536
1.2701669
1.2360085
1.2810608
1.2520621
1.2865806
1.3416836
1.2552125
1.333163
1.3624179
1.1564919
1.2311778
1.1724949
1.3166015
1.2750529
1.2060606
1.2238109
1.2756929
1.2764294
1.3401232
1.2660953
1.2049632
1.2332897
1.2070148
1.3072151
1.3078363
1.2527511
1.2994868
1.253722
1.2447766
1.3025696
1.2734163
1.3431971
1.323237
1.2726178
1.3473526
1.266532
1.280179
1.2851408
1.2568312
1.0318847
1.2539198
1.2502692
1.3062986
1.3263476
1.2986815
1.2894647
1.2523193
1.2814574
1.2633867
1.3280444
1.2220075
1.2721887
1.3225907
1.3041899
1.0091512
1.2269644
1.3017116
1.2260557
1.3284509
1.2782996
1.2487134
1.2537717
1.1901785
1.2250735
1.2820903
1.1268239
1.209048
1.2921636
1.2899655
1.3535733
1.1881127
1.2262756
1.2291707
1.3060769
1.2527884
1.2478004
1.24544
1.2928162
1.2678486
1.3214338
1.2507782
1.2419562
1.2657919
1.2742658
1.2719955
1.2015661
1.2651885
1.2973332
1.2685004
1.2328054
1.2370963
1.2387367
1.3095157
1.1698682
1.2433504
1.2960839
1.2695324
1.2943447
1.1507185
1.3364054
1.3140604
1.2106581
1.3365778
1.310299
1.1903512
1.2639433
1.3287623
1.3080871
1.2473917
1.1947491
1.2302786
1.2588904
1.2801552
1.2330432
1.3333284
1.2505957
1.247553
1.2407665
1.2779907
1.2462411
1.2359825
1.1930695
1.232251
1.3042105
1.1598797
1.2666492
1.2833416
1.2910963
1.2401466
1.2817115
1.19296
1.2753327
1.3239362
1.2165554
1.2954471
1.3297684
1.2229831
1.2489629
1.2405849
1.2975466
1.230896
1.2661278
1.2519605
1.3239163
1.3099368
1.2876523
1.2232133
1.2371596
1.3071918
1.2343532
1.3047003
1.283545
1.1903207
1.3111067
1.3039348
1.2608973
1.2746005
1.3116506
1.2401743
1.2763406
1.2168593
1.2246323
1.2844722
1.2434942
1.2574348
1.3242946
1.2779179
1.223704
1.2193807
1.2661967
1.2338492
1.2505796
1.2212182
1.26282
1.2018685
1.2644515
1.2902508
1.2791826
1.2193692
1.1976572
1.2787223
1.2847266
1.236943
1.2886188
1.262681
1.2106133
1.2270944
1.2260019
1.2931879
1.2867668
1.284508
1.2538357
1.2307274
1.2572968
1.2323496
1.2634289
1.2556508
1.3105965
1.2027012
1.1979864
1.2872374
1.2247859
1.2381946
1.318917
1.285758
1.1310828
1.2599871
1.2368362
1.272472
1.3433702
1.2459836
1.2938148
1.2386231
1.3332918
1.3297018
1.2765772
1.3297827
1.178402
1.3136964
1.2520809
1.2422636
1.2616502
1.2937775
1.3134298
1.2205133
1.273582
1.2790174
1.2472879
1.2567785
1.2348852
1.1919457
1.0974991
1.3224956
1.3069267
1.3466251
1.2088429
1.2654598
1.3129703
1.2611105
1.2646018
1.2655199
1.2473254
1.1300122
1.2598147
1.277729
1.323278
1.3333032
1.2567828
1.2262386
1.2602482
1.1521988
1.1935484
1.2787699
1.3610556
1.2864964
1.3075818
1.2937398
1.2855622
1.2758553
1.1840959
1.287157
1.3345385
1.2241156
1.3289678
1.2899929
1.2769477
1.3810095
1.2694757
1.2847775
1.2632375
1.2741061
1.3013592
1.3142895
1.2597408
1.1442416
1.2362798
1.1973162
1.3065133
1.1971616
1.2699931
1.2348286
1.2632976
1.3313282
1.2613525
1.2286153
1.2571471
1.240722
1.3329496
1.3343046
1.2128923
1.3191774
1.3049496
1.2926021
1.2881005
1.2892711
1.292524
1.2496568
1.2632141
1.2382288
1.2655051
1.2110476
1.1969701
1.3268055
1.3144348
1.1679435
1.2854807
1.1589308
1.3183894
1.2195718
1.2253842
1.2051218
1.1847188
1.2530425
1.2815886
1.2844925
1.3220847
1.3238604
1.3017843
1.2556214
1.2636119
1.3071874
1.3235608
1.2442224
1.2590442
1.2912741
1.2958454
1.275812
1.2371869
1.1436737
1.2206173
1.2552817
1.2917671
1.2900217
1.2808836
1.3153675
1.2256885
1.2902033
1.2407687
1.2629535
1.1650107
1.2233806
1.2575842
1.2680926
1.2904235
1.2984855
1.316067
1.2415048
1.3463182
1.2806635
1.2699399
1.2772355
1.2935468
1.3039905
1.2602029
1.2925415
1.2114635
1.3078246
1.3069679
1.359123
1.3213954
1.2708483
1.2652855
1.2337112
1.3000267
1.3292167
1.2475643
1.234195
1.243782
1.3282882
1.3015133
1.3362381
1.213323
1.207171
1.271152
1.3031723
1.3588178
1.3077556
1.2609018
1.2425436
1.2754474
1.2558756
1.2792127
1.302985
1.2746829
1.2324218
1.2772989
1.2498055
1.2565874
1.2720666
1.2670733
1.2169559
1.3288312
1.2516943
1.2402384
1.2682654
1.2522199
1.3073211
1.2567134
1.3290427
1.3164438
1.284069
1.278228
1.2815355
1.2464693
1.2349594
1.2623441
1.2583263
1.2725048
1.330015
1.0898358
1.2625622
1.2303593
1.3158803
1.2693757
1.3461199
1.3142514
1.279951
1.2383839
1.3145847
1.2673876
1.160588
1.270144
1.2412411
1.3283436
1.2667319
1.2377157
1.2880292
1.2578002
1.288224
1.264822
1.2840781
1.281234
1.2924373
1.2258255
1.3004434
1.2339303
1.2186437
1.2416801
1.219912
1.3346455
1.2744216
1.2432563
1.1898115
1.2217622
1.153584
1.15352
1.2496352
1.2216034
1.3788955
1.2286193
1.1914726
1.2756431
1.2504015
1.2737968
1.1723546
1.279119
1.2520506
1.2367496
1.313601
1.2586845
1.2786616
1.2743374
1.3340465
1.1759295
1.2742383
1.2793819
1.1829072
1.2448506
1.2779976
1.3419447
1.3316553
1.280332
1.2268938
1.31156
1.2730746
1.2422982
1.2214751
1.155832
1.240119
1.2556071
1.2814106
1.3049245
1.2849145
1.3282315
1.3289217
1.2346977
1.2268732
1.2590531
1.2684538
1.2550457
1.2364125
1.299983
1.281076
1.3181527
1.284935
1.1391804
1.259103
1.2663679
1.2443037
1.2457368
1.13675
1.2959301
1.2994547
1.2871871
1.239135
1.2737566
1.2862241
1.2655071
1.2830496
1.2937696
1.2630231
1.334441
1.2352666
1.3013611
1.2016095
1.2354949
1.1221726
1.3412875
1.2971212
1.2377999
1.2833874
1.3409247
1.3136182
1.3467567
1.3530191
1.3038359
1.2972708
1.2123753
1.3075864
1.2795844
1.2397944
1.311769
1.2206136
1.1975522
1.2753593
1.2479525
1.2100236
1.2160692
1.2609584
1.2842922
1.2674689
1.1900916
1.3342049
1.2059693
1.2512585
1.259725
1.2399712
1.3022211
1.2842538
1.2927203
1.2472874
1.2638777
1.2131097
1.2615174
1.2324245
1.2158568
1.2852666
1.2553613
1.2911927
1.3302705
1.29955
1.2601118
1.1230906
1.3195211
1.2435441
1.2480426
1.305811
1.2742853
1.2485186
1.2614508
1.2524673
1.2894597
1.2148937
1.1829298
1.2749434
1.3332934
1.231958
1.2513983
1.2499421
1.2300045
1.2872548
1.2864147
1.3177323
1.2760748
1.2440057
1.267068
1.2405744
1.2429492
1.3098869
1.3139682
1.2749561
1.0972728
1.3389161
1.2337852
1.212289
1.2461674
1.3364477
1.2737125
1.269648
1.2384863
1.2998474
1.2000275
1.2197503
1.2290485
1.2493558
1.2516924
1.2758442
1.2450362
1.2844449
1.2725105
1.3033495
1.2995284
1.2035332
1.2531583
1.2495161
1.2831435
1.2718712
1.2409798
1.3158708
1.2774221
1.2833219
1.2244723
1.3329861
1.2624729
1.3095039
1.2518251
1.2625566
1.275251
1.1969494
1.2712147
1.1703851
1.2843008
1.2070042
1.3096417
1.1973282
1.2425201
1.261498
1.3180109
1.2617748
1.314497
1.2607467
1.2885289
1.3769257
1.2774122
1.266956
1.3386632
1.2354035
1.2616692
1.2652957
1.2260947
1.2967209
1.2664379
1.2797332
1.2452263
1.2675045
1.3206114
1.2573268
1.1676257
1.1568537
1.2796273
1.293823
1.0703073
1.2431401
1.2787534
1.3120538
1.2363305
1.1695652
1.3221033
1.2174177
1.232842
1.2005777
1.3354896
1.2767385
1.2747753
1.2371526
1.3065804
1.2470093
1.2331352
1.3103797
1.2899667
1.312716
1.2176251
1.3030372
1.2747262
1.2097023
1.3016722
1.302885
1.285069
1.3212308
1.2846873
1.2470151
1.2866845
1.1871762
1.2902906
1.2796167
1.2471193
1.2562102
1.260515
1.2839084
1.2741375
1.3196044
1.2353314
1.3230143
1.2448606
1.3031917
1.2281471
1.345625
1.2217711
1.2311449
1.2484281
1.2125307
1.2147164
1.3156332
1.332607
1.3332522
1.2716513
1.2742741
1.2864652
1.2628576
1.2218826
1.2384363
1.2931635
1.1603101
1.3454492
1.3114542
1.187727
1.3531375
1.2089694
1.2278534
1.2454232
1.1448886
1.2434089
1.2306321
1.3052741
1.2433474
1.2514431
1.2414029
1.2215252
1.3281913
1.2335923
1.2145536
1.3071285
1.2495351
1.2817037
1.3415534
1.2879487
1.2280767
1.2834437
1.2929614
1.276814
1.210388
1.2015151
1.2736547
1.3584907
1.3153708
1.127341
1.2198436
1.2517848
1.196441
1.2226236
1.3068739
1.2351193
1.2726767
1.3179874
1.3242373
1.358048
1.2842607
1.117089
1.2763116
1.2075535
1.2241971
1.2205486
1.2508543
1.2490562
1.2425884
1.266772
1.214951
1.2718035
1.0788548
1.2712374
1.3477483
1.254662
1.3142009
1.2540469
1.2754756
1.2888696
1.2661457
1.2305796
1.2184553
1.2432836
1.2830802
1.2664857
1.2329586
1.3500597
1.1683887
1.364388
1.2809577
1.2456857
1.2662455
1.3603145
1.233772
1.2709372
1.2100571
1.2992285
1.3316237
1.30564
1.2356257
1.2787685
1.2430633
1.2797185
1.2575011
1.3215551
1.2418103
1.2485325
1.2523963
1.2765996
1.2638676
1.2422582
1.2557852
1.2109346
1.2533034
1.3241566
1.2161381
1.302878
1.2290637
1.2637275
1.3184249
1.2886121
1.2853924
1.1877832
1.3253306
1.2569737
1.231894
1.3456842
1.2421561
1.2064166
1.2958374
1.241996
1.2625334
1.284378
1.2306145
1.2561027
1.3338848
1.1380532
1.2964809
1.252934
1.2689083
1.2009277
1.2493836
1.2776055
1.2419225
1.2432376
1.3565271
1.254045
1.267165
1.1771588
1.3330461
1.2482545
1.2619048
1.2239534
1.2200525
1.2286885
1.3233595
1.1457587
1.2823482
1.3081902
1.194156
1.2968881
1.2543662
1.2855382
1.2543823
1.2946239
1.2549534
1.2771273
1.2187004
1.2923899
1.2955678
1.2962332
1.2006524
1.2585349
1.2947086
1.2523451
1.2550437
1.2705307
1.242041
1.2945354
1.3210945
1.3185537
1.2882326
1.2305293
1.3561238
1.2041186
1.2728477
1.2223502
1.251497
1.2073244
1.1256638
1.2572007
1.3277185
1.2970628
1.2146835
1.2553418
1.1130273
1.1953919
1.2528714
1.2485558
1.3150195
1.3102152
1.3293047
1.1819887
1.2915751
1.2655523
1.3002733
1.2887863
1.3304708
1.2872949
1.2950602
1.2690427
1.2566772
1.2786729
1.2689713
1.2306488
1.2669139
1.2771988
1.2526648
1.2858541
1.3292347
1.3152434
1.3159177
1.2919201
1.3108991
1.2272215
1.239627
1.173923
1.2610875
1.284662
1.244843
1.2400036
1.254251
1.2879602
1.2927394
1.3064448
1.2339151
1.2446613
1.3227276
1.1464951
1.2576761
1.1554208
1.2784225
1.2951953
1.261734
1.1871593
1.2366292
1.1497786
1.2887497
1.2711887
1.2704698
1.2960497
1.2342453
1.2765392
1.2334379
1.1830393
1.2785457
1.2800281
1.2960141
1.327297
1.2778035
1.2495153
1.3607805
1.2854575
1.2827818
1.3247743
1.2841697
1.234997
1.2436126
1.282295
1.243238
1.279448
1.2818195
1.2607248
1.2360039
1.2748089
1.3376311
1.2952881
1.2482641
1.2026348
1.28386
1.2980297
1.1464498
1.1904312
1.2365892
1.1736984
1.2830327
1.1786063
1.3606114
1.2912734
1.2900269
1.2431285
1.2835324
1.2595886
1.2569678
1.2559133
1.2131913
1.3130311
1.2471886
1.2391057
1.2772913
1.2618644
1.3003678
1.2582041
1.291447
1.2389417
1.2826738
1.3024596
1.293276
1.2699077
1.349857
1.1847016
1.266468
1.2334173
1.3011686
1.2895409
1.2809244
1.1388013
1.2737362
1.2788435
1.3902023
1.1954496
1.3104482
1.2357593
1.2716155
1.2218719
1.2002475
1.2536403
1.2617234
1.2057581
1.3102331
1.3145623
1.1727412
1.3383769
1.2436857
1.3168954
1.2878156
1.2666047
1.4025831
1.2979674
1.2852111
1.271127
1.2165027
1.3116808
1.229043
1.2617542
1.2235274
1.3653085
1.2921373
1.3102224
1.2290639
1.3324759
1.254067
1.3184466
1.2803756
1.2560561
1.2319789
1.2993579
1.3040013
1.2964108
1.3485382
1.2635849
1.248505
1.3087319
1.1930897
1.2763715
1.2419808
1.2415441
1.2633367
1.2406223
1.2773416
1.2480143
1.24226
1.3119678
1.2822003
1.2491133
1.2493553
1.3247554
1.273176
1.2832341
1.2706885
1.2559497
1.2279444
1.3376833
1.1831505
1.2083628
1.2721258
1.2248064
1.3128748
1.192652
1.3065374
1.2568629
1.2616183
1.3133476
1.1690037
1.302169
1.2621114
1.2804823
1.2934103
1.209775
1.2966051
1.2723669
1.2609651
1.3294294
1.2919785
1.2995615
1.2377388
1.2325819
1.2761996
1.271272
1.239697
1.209055
1.2378323
1.2100369
1.2563233
1.3015088
1.2557647
1.275842
1.3065846
1.3054996
1.259334
1.3369467
1.2672615
1.2370547
1.3068607
1.363571
1.328879
1.2681218
1.2900109
1.279792
1.2935314
1.2397721
1.2027493
1.2775347
1.3414079
1.2021317
1.2604399
1.2284198
1.2485282
1.2991168
1.21009
1.2969418
1.3111646
1.2711192
1.3145502
1.2876713
1.325743
1.246603
1.1575172
1.2593616
1.2741933
1.2684808
1.226097
1.2482412
1.2996575
1.2685008
1.2582848
1.2997298
1.276272
1.3224103
1.2083871
1.3011147
1.172316
1.2978172
1.286935
1.2031144
1.2877507
1.311147
1.257738
1.3168485
1.3343536
1.3250549
1.3232361
1.3256884
1.2492743
1.2965972
1.325176
1.2891977
1.3179489
1.2706542
1.2794795
1.2658982
1.2242098
1.2406527
1.2179396
1.3110414
1.3096389
1.2778386
1.3324265
1.1822376
1.3107219
1.2680495
1.1140984
1.2215255
1.226006
1.2898762
1.2007129
1.2821858
1.2633959
1.2743919
1.2105663
1.1915922
1.3025527
1.2774683
1.3231325
1.242053
1.3086759
1.3047271
1.2624695
1.2208714
1.2536868
1.2505696
1.3228528
1.3081381
1.208086
1.1829886
1.2871797
1.237647
1.2908833
1.2551962
1.3301694
1.2184602
1.3129991
1.3382202
1.2923124
1.2137187
1.2388572
1.1636193
1.2740802
1.2672087
1.3042128
1.223642
1.3025231
1.2438728
1.305402
1.2499065
1.3090293
1.2261968
1.2554114
1.2163441
1.2359544
1.3082933
1.2409037
1.1555768
1.3614887
1.2778118
1.2337178
1.2921318
1.3217251
1.250946
1.2739868
1.2472578
1.2332368
1.2779725
1.2669771
1.1842974
1.1446302
1.1512666
1.278591
1.2558696
1.3259965
1.3071816
1.3264571
1.2888312
1.2693367
1.2395635
1.235719
1.2783681
1.2290001
1.3294268
1.2744205
1.2632045
1.2632703
1.2958026
1.2040894
1.2941761
1.2267499
1.2518883
1.3442931
1.2558601
1.2644053
1.248322
1.3149486
1.2978953
1.2293634
1.2391658
1.1832869
1.284164
1.340969
1.3015238
1.313803
1.3041713
1.290565
1.2647543
1.298716
1.2763438
1.3348236
1.3222916
1.3117771
1.3025095
1.2232621
1.1792066
1.2791499
1.2936792
1.3254967
1.3108075
1.2671437
1.2468013
1.2618498
1.3218796
1.262961
1.3075216
1.3408594
1.3391755
1.2514427
1.2259498
1.2393438
1.3387353
1.2611232
1.3044211
1.2903807
1.3577428
1.2073843
1.2973511
1.2946298
1.3111697
1.2319763
1.2896507
1.2411513
1.2995658
1.2544677
1.2901653
1.2594945
1.2534146
1.2176208
1.2198172
1.1428248
1.2278197
1.2594453
1.300611
1.2195024
1.32895
1.1616936
1.2833235
1.2402468
1.2253513
1.1907176
1.234238
1.2906889
1.2785231
1.2655373
1.2237685
1.3183334
1.2331551
1.2791998
1.1710268
1.3338293
1.2496284
1.1886845
1.1851399
1.3261505
1.2362123
1.2184218
1.18137
1.2258978
1.3017646
1.2424556
1.3259641
1.3021232
1.3058397
1.2815552
1.2585173
1.2310901
1.2925819
1.2166266
1.23735
1.3318331
1.2755791
1.233264
1.3274767
1.2787491
1.2460334
1.3061647
1.318941
1.2730119
1.1974481
1.2523576
1.2907691
1.1511803
1.2378681
1.2281599
1.2781346
1.3000402
1.2589546
1.3038496
1.2434386
1.2748545
1.2402428
1.3277202
1.232135
1.2793016
1.2013385
1.2591629
1.2955105
1.2519971
1.2665439
1.1903292
1.2908682
1.1890981
1.2644533
1.2648497
1.2382693
1.295535
1.1832765
1.2735724
1.3581555
1.3631389
1.1852958
1.22948
1.2196082
1.2974012
1.2999063
1.258804
1.2940626
1.2539697
1.2942293
1.2783606
1.2846501
1.2965227
1.2039082
1.1842015
1.2881846
1.2998295
1.3266333
1.311017
1.2511662
1.2003844
1.2842933
1.1493769
1.1708937
1.313206
1.2852863
1.2869763
1.2492912
1.1986912
1.3108871
1.3102524
1.2812029
1.3241612
1.2782758
1.2920249
1.2597797
1.2890453
1.2149531
1.2004919
1.3002264
1.2498975
1.21659
1.1993461
1.2789075
1.254648
1.3742161
1.2943258
1.2492461
1.2441347
1.2849739
1.250206
1.2744858
1.2421155
1.3087624
1.2824146
1.3342841
1.221297
1.3038068
1.2550392
1.136864
1.1449906
1.2331864
1.2319167
1.2921
1.1913366
1.3529465
1.2313492
1.1756597
1.2169625
1.2977158
1.246784
1.2841108
1.2088141
1.2578845
1.2333901
1.2798741
1.2371826
1.2750344
1.2961144
1.2868288
1.3054249
1.2643765
1.2969221
1.2637073
1.2655517
1.2962105
1.2304444
1.3093588
1.3320122
1.2530713
1.2916905
1.2038109
1.2723659
1.2502213
1.2395756
1.2025257
1.2864377
1.2674663
1.3329017
1.2162085
1.2512659
1.3150651
1.2638747
1.2235231
1.2656794
1.316532
1.2934788
1.2740662
1.2219698
1.2796221
1.2611781
1.3040788
1.3222375
1.1739936
1.2250296
1.275729
1.2561852
1.3318784
1.1624577
1.2455982
1.2825885
1.282906
1.3144658
1.2516748
1.277443
1.1960031
1.2524626
1.2827537
1.2332964
1.1647593
1.171752
1.2633567
1.2741258
1.2576079
1.2740912
1.2124864
1.2649964
1.2645046
1.3113289
1.2457944
1.2665421
1.298923
1.2797086
1.2549196
1.1997025
1.304653
1.3580682
1.2445201
1.2840011
1.2806671
1.2740428
1.2218704
1.3086883
1.26132
1.2957866
1.2491508
1.3090057
1.2615676
1.2522361
1.274365
1.2425086
1.2177916
1.2295809
1.2644383
1.2137041
1.2708275
1.2967739
1.1849853
1.177871
1.3278594
1.3377407
1.2320256
1.2146373
1.2735295
1.2782807
1.2764177
1.2776601
1.1748579
1.2329196
1.2929952
1.2865298
1.1911999
1.3096416
1.2773774
1.2911268
1.3307369
1.314648
1.2293296
1.3023156
1.2746403
1.3453065
1.3250434
1.2451735
1.1914057
1.2755388
1.3258712
1.1913545
1.3469232
1.297839
1.3400209
1.2902107
1.2075043
1.306212
1.3118038
1.3360977
1.2035704
1.25458
1.3171469
1.2299305
1.2511773
1.255323
1.2908576
1.2416018
1.1776412
1.2726221
1.2556865
1.2221314
1.3476655
1.2568306
1.241196
1.1712663
1.2083726
1.2186642
1.280871
1.3498611
1.2770486
1.2835664
1.2893794
1.1709301
1.3086172
1.2329371
1.315235
1.200017
1.2701058
1.2914362
1.2505084
1.247533
1.3003857
1.3124893
1.284663
1.3301885
1.3560153
1.1748815
1.2330816
1.2954144
1.3176795
1.2762897
1.2885187
1.3098183
1.1837875
1.2646077
1.3155155
1.270905
1.2288462
1.2270885
1.2251704
1.2719183
1.1984723
1.2023327
1.2857568
1.2741742
1.1712861
1.2732062
1.2716684
1.2997055
1.3617967
1.2933948
1.2892338
1.248329
1.2685913
1.3634303
1.2483578
1.2681038
1.2960055
1.3141884
1.2099652
1.2858858
1.3383615
1.2473809
1.2925694
1.2300856
1.2967128
1.3196461
1.2165115
1.2912474
1.2603211
1.2186749
1.1808505
1.1977243
1.1753014
1.1795493
1.2768564
1.3190143
1.3090775
1.3195118
1.3419687
1.3266792
1.2284579
1.2608436
1.3082647
1.315121
1.2485812
1.3346478
1.3306556
1.2350125
1.32523
1.2249439
1.2796048
1.2513891
1.2876463
1.3575377
1.3210307
1.2202786
1.2794598
1.2802217
1.2506498
1.2279888
1.2989291
1.3226517
1.3105919
1.2397106
1.2626828
1.2221055
1.232231
1.2731007
1.2980258
1.3591309
1.202108
1.2814889
1.2861738
1.2761251
1.2060084
1.2422484
1.318005
1.235231
1.1561832
1.2168792
1.2812445
1.2231889
1.3377163
1.2398882
1.237214
1.2458179
1.2816455
1.2542427
1.2969989
1.2509887
1.2668821
1.3187636
1.2185364
1.2773838
1.320243
1.3190738
1.2491981
1.2171896
1.2457013
1.3264656
1.3303193
1.2906357
1.3057258
1.301794
1.2890465
1.2909793
1.306052
1.2831037
1.2739427
1.269772
1.2402482
1.2729223
1.2613856
1.277257
1.3042269
1.2576435
1.243274
1.2219937
1.2033147
1.1543953
1.2944993
1.3530755
1.2622912
1.1937692
1.2860878
1.2967058
1.3184823
1.2387823
1.3660566
1.286759
1.210434
1.2535232
1.3092544
1.2424524
1.3042657
1.3035125
1.2420313
1.2325404
1.2462912
1.3374137
1.2298143
1.1921589
1.2192643
1.2919585
1.2806962
1.2836647
1.2935822
1.3125752
1.2586621
1.2581635
1.3123702
1.2998462
1.2243724
1.2416636
1.3180016
1.1865652
1.1680909
1.1461565
1.2113178
1.2701141
1.3222175
1.3075137
1.2460955
1.1772869
1.3914053
1.2948263
1.2571778
1.1744683
1.2177489
1.2335479
1.3141398
1.3551421
1.2194072
1.3286648
1.3690125
1.3532028
1.2656839
1.2859138
1.2703605
1.2694412
1.277891
1.2782393
1.1944747
1.315506
1.2813466
1.3524686
1.2633209
1.2878237
1.3239849
1.2785058
1.2331468
1.3434751
1.3477923
1.2524414
1.3258708
1.2734783
1.1637266
1.1658728
1.3003411
1.3179837
1.2889411
1.29936
1.2246886
1.2706246
1.1462716
1.2657897
1.2644099
1.1843889
1.3095864
1.2718445
1.2445167
1.2907296
1.2749474
1.3125957
1.2644036
1.3063416
1.283477
1.2383022
1.2396702
1.2507346
1.2808297
1.2921402
1.2809759
1.2167037
1.2295835
1.2572598
1.3128245
1.270181
1.2536823
1.259738
1.3220227
1.1886985
1.208408
1.2786205
1.2935076
1.1359614
1.1588087
1.3000159
1.187414
1.2847219
1.2939101
1.2294145
1.3551409
1.2555279
1.2283399
1.1944381
1.2822514
1.2133174
1.2560114
1.2789774
1.288275
1.2958827
1.2772365
1.2336679
1.2501717
1.2937324
1.2450039
1.2564529
1.2563167
1.242824
1.2432181
1.2452732
1.2356167
1.28139
1.2880712
1.3229245
1.2640342
1.2429564
1.1920733
1.2126101
1.3046966
1.2963783
1.3189902
1.2633731
1.2865213
1.2744745
1.2398872
1.3104789
1.2511303
1.2610793
1.291717
1.3173753
1.2643524
1.2040238
1.2260416
1.2400959
1.3374436
1.2876488
1.2376577
1.212645
1.2497872
1.1537956
1.246681
1.134018
1.2880976
1.2192746
1.351891
1.2610228
1.2617488
1.3238999
1.2416155
1.2051282
1.259685
1.2497611
1.2265208
1.3172573
1.2906992
1.2129481
1.3108257
1.1968665
1.3069656
1.2764884
1.3087384
1.1640902
1.295993
1.304606
1.3022995
1.241935
1.2392335
1.2083927
1.2847997
1.3345108
1.273608
1.2958024
1.2356337
1.2167035
1.3295155
1.285487
1.292866
1.2502642
1.2162895
1.3591058
1.2973479
1.2565548
1.3358903
1.3080056
1.3004823
1.2203918
1.3334498
1.3525151
1.2506442
1.2264833
1.2726909
1.2456813
1.2040291
1.2849
1.2933996
1.2173427
1.2755705
1.2025433
1.3282385
1.2522047
1.3645658
1.3199844
1.3124831
1.25438
1.2467663
1.2707084
1.3018215
1.228429
1.2243727
1.2719688
1.2169302
1.2891313
1.2373719
1.2662994
1.209878
1.2269338
1.3207322
1.2428637
1.226265
1.2693129
1.2593755
1.2473252
1.235636
1.2562499
1.207376
1.280121
1.2234377
1.2965083
1.3133345
1.2007722
1.2005644
1.3464183
1.2684443
1.2022884
1.3110068
1.2783002
1.2455363
1.3166587
1.2099618
1.260149
1.3100712
1.1904925
1.2524502
1.2385982
1.3119065
1.2303971
1.2481617
1.2731794
1.333016
1.3235439
1.342438
1.2549468
1.2628344
1.3334374
1.289798
1.2819827
1.2821386
1.235306
1.2557695
1.2053803
1.20334
1.3261626
1.2497813
1.2567632
1.2869445
1.2898688
1.3119364
1.3111346
1.223586
1.1905928
1.344635
1.2706566
1.153697
1.2374768
1.2550104
1.2139448
1.3098657
1.2887117
1.2422048
1.2640676
1.2480979
1.2574612
1.3628486
1.2744198
1.3234797
1.1352633
1.3254662
1.2738676
1.3123827
1.2906411
1.2738605
1.2459247
1.2091231
1.1577398
1.2637192
1.2485409
1.3044513
1.285434
1.2505999
1.3310201
1.1716933
1.2656858
1.2278922
1.3124012
1.1906585
1.3458731
1.3529744
1.1723647
1.2391193
1.2600069
1.2221215
1.2959237
1.3225913
1.2448463
1.217563
1.2384596
1.1953541
1.3002759
1.2448845
1.1606814
1.3430029
1.300775
1.2807636
1.2729802
1.3141646
1.3514321
1.2234566
1.2843385
1.2912904
1.222997
1.1863813
1.271736
1.252234
1.2015651
1.3109952
1.2685362
1.2360681
1.2437792
1.2358131
1.3052328
1.2012453
1.2913541
1.2821417
1.2057168
1.3077618
1.26006
1.2496998
1.2912712
1.2994113
1.2608824
1.2591133
1.3171127
1.3309541
1.283652
1.2445556
1.2515604
1.2987096
1.2563629
1.2624044
1.2608167
1.2826098
1.3169925
1.2952317
1.2261707
1.2474613
1.2039534
1.3050551
1.2119637
1.2395802
1.2899268
1.2317889
1.3450882
1.2634244
1.2873516
1.2874559
1.2481518
1.2244103
1.2952521
1.2424777
1.3192456
1.2483052
1.2127948
1.2691007
1.2361424
1.1357484
1.3408728
1.2762825
1.0695727
1.3342292
1.3374162
1.2763779
1.34163
1.2508386
1.3065419
1.298705
1.300326
1.3192799
1.2594681
1.2765307
1.2570786
1.3512558
1.2884271
1.1864884
1.2842064
1.264555
1.2541192
1.3581052
1.3085349
1.1849351
1.3511941
1.3367584
1.2674911
1.2298028
1.2757446
1.2906089
1.2248645
1.2776341
1.2043608
1.2778959
1.2752349
1.3221556
1.2613398
1.2520757
1.2955887
1.2730308
1.3238215
1.2853787
1.2693709
1.2950048
1.2802447
1.2761775
1.3139514
1.2379143
1.2631822
1.3802705
1.2496369
1.2325988
1.2701685
1.2832105
1.2200584
1.3174484
1.2533711
1.2434053
1.3431084
1.3234127
1.3336637
1.2449989
1.2539897
1.3381361
1.2846122
1.2689853
1.3021662
1.2577684
1.26373
1.2247738
1.2679396
1.2435277
1.2685275
1.2571604
1.2585462
1.1873926
1.2152522
1.2507609
1.2461289
1.3632059
1.2530317
1.3098872
1.2755657
1.3128355
1.2004603
1.2884352
1.3053482
1.2471795
1.3139633
1.2839057
1.2333922
1.3188429
1.2238326
1.2215861
1.3344876
1.2497241
1.2683966
1.2529392
1.2107295
1.2925812
1.2643387
1.2067877
1.301136
1.2930069
1.2591126
1.278991
1.1835222
1.2155674
1.2493563
1.263901
1.2539668
1.2456619
1.2805176
1.1345153
1.2863501
1.1788254
1.2573736
1.3351117
1.2866455
1.2048844
1.1549823
1.3048437
1.2683134
1.3380083
1.26371
1.1629636
1.247051
1.1427798
1.2299982
1.2522364
1.2897143
1.3274674
1.2302264
1.3198353
1.2973769
1.2732146
1.3202074
1.2037419
1.3014157
1.1851287
1.3215709
1.3487924
1.2474957
1.3205326
1.2594024
1.2881485
1.281136
1.308231
1.2645264
1.3079852
1.3005908
1.267314
1.1741223
1.2036109
1.1260631
1.2405965
1.3034515
1.3590608
1.2908194
1.2867634
1.1816866
1.2530684
1.3203547
1.3211266
1.2361612
1.2726169
1.3041441
1.1651785
1.2737813
1.2954578
1.2950134
1.3089356
1.3406631
1.2148886
1.2383978
1.2898986
1.267081
1.2718747
1.1296084
1.3055544
1.2194488
1.3151683
1.3629322
1.264562
1.2553401
1.22023
1.2927146
1.3432714
1.3089681
1.2374282
1.2780242
1.2081735
1.195874
1.304453
1.2626452
1.218669
1.2556655
1.2761556
1.2810285
1.2272921
1.2107422
1.1231992
1.2354565
1.2583169
1.2018819
1.2867358
1.3372732
1.322914
1.2338161
1.2102036
1.2788843
1.3385451
1.2656237
1.2647696
1.356628
1.3683372
1.3611531
1.2220911
1.3230097
1.3124838
1.3016363
1.2725086
1.2671587
1.3009751
1.2482028
1.3434862
1.2183036
1.2431848
1.2588389
1.2922531
1.2921399
1.2370822
1.1751964
1.3153515
1.251046
1.1690161
1.2820476
1.3172576
1.3142055
1.3050659
1.1962659
1.1964929
1.2720022
1.3166277
1.3370426
1.2851939
1.2653301
1.2419617
1.2256421
1.2647567
1.2770877
1.2811344
1.2424648
1.293217
1.221693
1.2536196
1.2813946
1.1933876
1.2633181
1.3436236
1.202215
1.2997025
1.3625271
1.2778764
1.3029256
1.2912753
1.3000748
1.3395393
1.2772276
1.2562892
1.1965303
1.3181305
1.2632799
1.2573675
1.2568678
1.3222499
1.3326055
1.3056262
1.2328575
1.2250034
1.3396343
1.2725836
1.3453696
1.236218
1.2538762
1.3395792
1.3079504
1.3294376
1.2749246
1.2815003
1.3453166
1.3627787
1.3080003
1.2084961
1.2688957
1.2629302
1.3657349
1.1923243
1.2658052
1.2820613
1.2428805
1.27418
1.3435817
1.266026
1.179291
1.2868927
1.1804377
1.2360723
1.2621024
1.2881563
1.2713956
1.1875373
1.2657754
1.2462862
1.2917547
1.3516644
1.332731
1.237845
1.3033483
1.2724556
1.2748797
1.2971175
1.2523165
1.2903881
1.2674572
1.2415912
1.3018656
1.2590314
1.2027211
1.2647116
1.2850018
1.1862609
1.2620336
1.2065651
1.2526362
1.2496367
1.220432
1.2956283
1.1764235
1.1766784
1.2233897
1.1804531
1.333009
1.1872538
1.3160392
1.3573816
1.3141694
1.2513932
1.2579207
1.1799147
1.2382145
1.3122306
1.2453382
1.2663748
1.206934
1.2143562
1.2884214
1.2644577
1.2524781
1.2455912
1.2391369
1.2497647
1.3187541
1.1416415
1.3029084
1.2934421
1.3308702
1.1674203
1.2238134
1.2121055
1.2292762
1.3458295
1.3808242
1.1842152
1.2543671
1.1762949
1.3449641
1.3294544
1.1966292
1.0936296
1.1389445
1.2564042
1.3206383
1.1689231
1.291686
1.2616632
1.2395903
1.315346
1.2549462
1.2407503
1.2634976
1.2894634
1.2893106
1.235051
1.2498671
1.243737
1.3708215
1.2678849
1.2337818
1.2295239
1.2340609
1.2762538
1.3144379
1.2945051
1.264456
1.2852633
1.3157609
1.2568216
1.3191172
1.24956
1.2810073
1.303205
1.248497
1.2723849
1.252451
1.2860045
1.1712663
1.2365417
1.2866057
1.2224782
1.2479513
1.2222102
1.2543664
1.2491264
1.268207
1.1317174
1.2669218
1.2434037
1.3129878
1.230683
1.2723238
1.2717642
1.1928482
1.2040155
1.3198049
1.2465026
1.2337633
1.3022383
1.2135007
1.2772548
1.2523499
1.2651436
1.2855875
1.259182
1.251856
1.1829026
1.3432918
1.195773
1.2282567
1.2612472
1.3206617
1.2591462
1.2538929
1.34314
1.1413362
1.257863
1.2616215
1.3317752
1.2690866
1.2612743
1.2889923
1.2293079
1.3061095
1.2403487
1.2413938
1.3439841
1.2802111
1.2388729
1.2196677
1.2893381
1.2302235
1.3006474
1.3757565
1.2878094
1.285326
1.2398573
1.2021284
1.3080415
1.3338416
1.2498738
1.2156523
1.2884009
1.2885616
1.374229
1.1747147
1.2794336
1.1806226
1.2741915
1.3456817
1.2223752
1.2395829
1.2534891
1.2126329
1.3072867
1.3313824
1.3011476
1.172217
1.3233277
1.3059341
1.2825704
1.3353937
1.276782
1.2957516
1.3119929
1.2571158
1.2997653
1.2404358
1.2226329
1.2948941
1.2546484
1.2685324
1.2302433
1.2547343
1.287607
1.2823261
1.2798178
1.2438524
1.3705014
1.2225012
1.1647463
1.2479808
1.3012942
1.2058665
1.2214706
1.241991
1.2269697
1.200377
1.2863032
1.2513897
1.2896926
1.2807041
1.2425995
1.3747386
1.2814951
1.220686
1.268455
1.3074552
1.2906293
1.2573335
1.2995638
1.2222314
1.3047584
1.3165005
1.3194647
1.191115
1.3029983
1.2526543
1.3200676
1.2891927
1.2731756
1.2265364
1.2923707
1.1984243
1.279988
1.3128538
1.3085649
1.1371715
1.254737
1.2038745
1.2323031
1.2523584
1.2096915
1.3016002
1.230732
1.2850876
1.2844694
1.1901636
1.2104896
1.344157
1.303591
1.1902933
1.2837977
1.2052392
1.1667731
1.222306
1.2843431
1.2110269
1.2356707
1.2423505
1.2705749
1.2719529
1.2372011
1.2645512
1.2667136
1.2416723
1.3525589
1.2429931
1.2607248
1.2452445
1.2389748
1.340075
1.2951062
1.3244264
1.2982832
1.2694819
1.3075384
1.1578348
1.2777601
1.2645475
1.3169051
1.2576053
1.2164068
1.3565891
1.2529576
1.2920731
1.2400858
1.2627245
1.3061681
1.2491431
1.3194108
1.3197166
1.286972
1.2817699
1.152862
1.2401953
1.274198
1.2712269
1.3415239
1.2328422
1.2416087
1.1895303
1.1849388
1.1523509
1.2158489
1.2493596
1.276764
1.3005931
1.2270887
1.2970631
1.2971154
1.2724558
1.3067052
1.2932326
1.3120332
1.2070732
1.2140388
1.1962631
1.2923162
1.3121598
1.3059015
1.1285361
1.1979092
1.3074222
1.2442334
1.1787238
1.3212326
1.2439522
1.2905612
1.267003
1.2529626
1.3129306
1.2374469
1.2089097
1.2475564
1.2510382
1.2945344
1.2881943
1.2828742
1.2782544
1.3268402
1.3064456
1.2936485
1.2200263
1.2946941
1.2783988
1.2605006
1.2296231
1.2646663
1.2247219
1.2616752
1.2286723
1.2164669
1.2465634
1.2230246
1.251008
1.2139428
1.3526392
1.2806334
1.3185704
1.3205066
1.200394
1.2361032
1.3151615
1.2792389
1.2356238
1.2331288
1.2542785
1.2643642
1.3015473
1.2657063
1.2641765
1.2431759
1.247612
1.3177842
1.346757
1.1740724
1.2991239
1.2797021
1.2824098
1.3428738
1.2299277
1.2712584
1.3082983
1.2838134
1.3307858
1.3226007
1.2474952
1.2918665
1.3494904
1.1757896
1.2808251
1.249795
1.2994924
1.3266625
1.2427721
1.2969831
1.2533954
1.3072834
1.2544184
1.3445889
1.2652819
1.2521579
1.3250152
1.3021295
1.2765818
1.2990451
1.2965362
1.2850144
1.2661479
1.2586987
1.2176844
1.1964095
1.2598267
1.2650545
1.3194323
1.1797785
1.3193388
1.2748649
1.2373974
1.2725935
1.2153051
1.2659647
1.3127549
1.1812017
1.308003
1.2668252
1.1996549
1.2609915
1.3367472
1.3261973
1.1750673
1.2312335
1.2443599
1.2712302
1.2053492
1.3348347
1.234088
1.2340937
1.3507339
1.2268064
1.2975633
1.3069549
1.2595
1.2168303
1.2746484
1.276167
1.259576
1.2562222
1.3013756
1.2960007
1.2336817
1.2421954
1.3161407
1.2515792
1.2532607
1.3385761
1.2439926
1.2399107
1.2941713
1.2657902
1.3394777
1.3292897
1.2731411
1.298748
1.2220396
1.3317174
1.2497363
1.2992364
1.2874982
1.1509831
1.2595146
1.2933793
1.2075194
1.2881408
1.2327365
1.3037542
1.2404029
1.2598006
1.2675651
1.2754037
1.1997423
1.2807491
1.2972848
1.2569846
1.1816938
1.2294755
1.1987332
1.2272811
1.2765596
1.2439169
1.1898749
1.2851083
1.3129575
1.352977
1.3157196
1.2704582
1.2200062
1.33579
1.273979
1.2725744
1.2158139
1.3339963
1.2536507
1.299121
1.3074796
1.2944782
1.319663
1.2112156
1.2640165
1.3508421
1.2707877
1.3134818
1.2805092
1.263921
1.2910931
1.0847299
1.2178836
1.2423975
1.2655216
1.2148824
1.3403318
1.2578826
1.2547557
1.2992398
1.252903
1.2752197
1.2725353
1.2978194
1.3472548
1.2728888
1.2607839
1.3335454
1.2387316
1.3076305
1.3621079
1.3433788
1.2489965
1.3012043
1.293887
1.2255534
1.2481878
1.2149043
1.2792145
1.1964865
1.209878
1.2008536
1.2493789
1.3043373
1.2285247
1.2675433
1.2830068
1.28182
1.186339
1.2851808
1.2842629
1.3249762
1.2139213
1.2444613
1.2614391
1.2405963
1.2252944
1.2734238
1.3016206
1.2773502
1.2035446
1.2815613
1.3712529
1.2446462
1.2399545
1.320047
1.3050531
1.2330332
1.1637709
1.2571368
1.2181515
1.2553575
1.1504965
1.3058717
1.265676
1.2720188
1.2106802
1.3137562
1.3434131
1.2587824
1.2511156
1.300309
1.2381724
1.2825496
1.286975
1.2968962
1.2242861
1.1774777
1.2257019
1.2874885
1.2784438
1.2525939
1.2905738
1.2274443
1.2360377
1.3662634
1.2734962
1.1779846
1.3091139
1.2819722
1.2312813
1.2264664
1.2574615
1.198378
1.2355558
1.192164
1.1462219
1.2359542
1.3287466
1.2789183
1.281913
1.2739185
1.321362
1.2336622
1.2877971
1.1706659
1.2435313
1.3055767
1.2069713
1.2936164
1.2728379
1.2743125
1.2738619
1.2858591
1.2068024
1.2923883
1.2410243
1.3446069
1.3037819
1.3073767
1.288968
1.3096731
1.2036409
1.2795532
1.3271655
1.2133516
1.2458327
1.1942923
1.1882348
1.1378943
1.2066191
1.3403673
1.3160117
1.2827317
1.3024697
1.290668
1.2381943
1.2510657
1.2644897
1.2146097
1.2636015
1.239522
1.240459
1.2943493
1.260196
1.2870243
1.2198557
1.2625542
1.3379221
1.2451056
1.2227663
1.2244136
1.3146564
1.2818711
1.3177538
1.2353282
1.317061
1.308702
1.3099878
1.2983017
1.2346802
1.2879018
1.3027961
1.3461484
1.305104
1.3302693
1.301571
1.2728263
1.251195
1.2350471
1.2419853
1.2631936
1.326405
1.2585707
1.2863095
1.318039
1.2809072
1.2590089
1.1228963
1.2625172
1.273812
1.2217684
1.3253986
1.2769427
1.2295449
1.2217995
1.2401118
1.2105342
1.2190814
1.265207
1.2799892
1.2463391
1.3416594
1.2593848
1.3311011
1.3269302
1.2360625
1.1863964
1.257456
1.29325
1.2640591
1.2418268
1.2262826
1.2489061
1.1596992
1.3509855
1.2455797
1.2652906
1.2157419
1.2681229
1.2446685
1.2234471
1.306755
1.2626383
1.3053217
1.2928653
1.2893972
1.2333214
1.2645398
1.2912662
1.2804308
1.2850939
1.2907454
1.2585522
1.2192574
1.2839899
1.3419267
1.3067007
1.2647185
1.287194
1.215538
1.1947217
1.3018094
1.2873852
1.2652285
1.2147226
1.2479949
1.2798963
1.2911971
1.2065365
1.2700372
1.3170792
1.2357683
1.2542558
1.2684548
1.2746642
1.2499325
1.2548956
1.2405612
1.2954519
1.2659156
1.2950406
1.2209038
1.2162607
1.2483833
1.2782484
1.3303237
1.3121704
1.3244057
1.235083
1.1894119
1.3008459
1.1960824
1.3095553
1.2579556
1.3382447
1.2705718
1.180742
1.17202
1.2443993
1.2827709
1.1013496
1.3080363
1.2822578
1.2353072
1.3002251
1.2523462
1.3452921
1.2753918
1.2882378
1.2451899
1.1742351
1.2856486
1.2777884
1.2627122
1.2590955
1.1991112
1.3682137
1.208357
1.1904256
1.2901314
1.2170889
1.3049421
1.3041717
1.2518384
1.3414413
1.2820418
1.2027264
1.2614722
1.2817526
1.2554111
1.2427039
1.255104
1.2451044
1.2656442
1.2785782
1.281159
1.3708496
1.2332877
1.2699375
1.2270174
1.2183669
1.1605215
1.3339727
1.3139527
1.2935205
1.3345506
1.2063584
1.2755706
1.220438
1.3486238
1.2365769
1.2250011
1.2878306
1.3169719
1.3479311
1.3242443
1.2704175
1.3175776
1.2539238
1.2628912
1.1823748
1.1702838
1.3279502
1.1947116
1.2062495
1.2992638
1.2674559
1.2510082
1.2722406
1.2178335
1.2726156
1.2539706
1.2594857
1.245348
1.3020996
1.2345086
1.2950051
1.2056254
1.2434623
1.3448759
1.295419
1.2332736
1.137765
1.2405133
1.1644666
1.2395072
1.2348224
1.2435519
1.2326086
1.2879918
1.3350155
1.2394699
1.305511
1.3157413
1.2074463
1.21082
1.2956457
1.3057668
1.2912456
1.3366928
1.275486
1.1979358
1.1898668
1.2261078
1.2047852
1.300653
1.2063081
1.2935305
1.3170364
1.2877297
1.3209336
1.2934053
1.2205381
1.2964903
1.226237
1.1818851
1.258096
1.2743961
1.2543362
1.3255002
1.217258
1.3181299
1.3285497
1.2671685
1.3093156
1.3038416
1.2819144
1.2973537
1.2613279
1.3282516
1.3506916
1.3187807
1.2320695
1.2605255
1.2848378
1.240041
1.285291
1.2484775
1.2872697
1.1750685
1.2326379
1.3230069
1.2239333
1.2783256
1.291139
1.3421499
1.175649
1.2491695
1.3131611
1.2706261
1.2894971
1.3145814
1.2824079
1.2718874
1.1906798
1.2411493
1.305419
1.2708253
1.2768002
1.2600434
1.3229773
1.2532059
1.2909294
1.3237716
1.2377641
1.256605
1.3720188
1.2094084
1.3175058
1.2637494
1.3493081
1.3234516
1.283932
1.2909935
1.2880433
1.2099624
1.2225708
1.2561038
1.285421
1.2998351
1.392852
1.2912717
1.214775
1.2683446
1.2458026
1.3310246
1.2983017
1.3072827
1.2672184
1.2241061
1.3251233
1.2334077
1.2251961
1.1455791
1.2899358
1.2649941
1.0967833
1.2124732
1.3044727
1.1748583
1.2405093
1.273772
1.1274358
1.1117995
1.2268997
1.3304996
1.3499388
1.2713594
1.2767797
1.3039372
1.2694018
1.2613416
1.2806786
1.2548265
1.3436626
1.2941227
1.2678169
1.2714438
1.2293782
1.3215322
1.2287483
1.2903594
1.2142074
1.2303472
1.2450958
1.2615288
1.3278997
1.1922965
1.282637
1.3351057
1.2486455
1.1648757
1.2617587
1.1939552
1.2606182
1.2782867
1.2172682
1.2197765
1.2071294
1.3273364
1.2989595
1.3598708
1.2337487
1.3337355
1.3123337
1.1483126
1.2933668
1.2125902
1.2321239
1.2663906
1.3350024
1.3009906
1.2406775
1.2532966
1.2332971
1.2953228
1.2923437
1.2668061
1.3178174
1.165034
1.2760282
1.2809372
1.2724675
1.1566792
1.2710681
1.2258308
1.2351593
1.274996
1.2107091
1.2354432
1.29477
1.2947837
1.3210127
1.264534
1.2505981
1.2210085
1.2313607
1.3019228
1.236289
1.2856561
1.2342396
1.2714484
1.1407946
1.2096145
1.3642713
1.3390031
1.3493825
1.2181687
1.1687933
1.3391943
1.3109518
1.2690315
1.1480582
1.2795286
1.247015
1.3063942
1.3137823
1.299809
1.1953342
1.2814071
1.2785194
1.2646403
1.2348762
1.2136549
1.2302488
1.2023352
1.2913432
1.3534504
1.3418573
1.2824306
1.2686167
1.262658
1.2683604
1.2140344
1.2409647
1.2519295
1.2686346
1.3235564
1.2782378
1.1962907
1.2584159
1.2044847
1.1791508
1.2797036
1.3470547
1.2377787
1.2793069
1.3090141
1.2207494
1.3069348
1.2620982
1.2747748
1.3380467
1.3246813
1.2429188
1.2248151
1.2012715
1.2532454
1.3243666
1.1703761
1.229315
1.2465746
1.290444
1.2496647
1.2371318
1.2794368
1.3256211
1.2159963
1.2812741
1.2613031
1.2805703
1.326705
1.2340751
1.3346784
1.3086364
1.2300254
1.2734597
1.2308447
1.2515885
1.220491
1.311095
1.2087183
1.2507366
1.2016633
1.2664888
1.2892288
1.3303027
1.2718825
1.2642384
1.2854345
1.2556527
1.2841425
1.2208958
1.1839728
1.2272325
1.2100039
1.2104994
1.134577
1.2945086
1.2596107
1.2415574
1.2714115
1.2504269
1.3518602
1.2158449
1.2443843
1.2316499
1.240607
1.2364385
1.3650942
1.3223588
1.2150329
1.2714717
1.3376601
1.2397256
1.23612
1.2762018
1.2522416
1.2726563
1.2790953
1.3249575
1.2575285
1.209573
1.322791
1.3700399
1.2239447
1.2653065
1.2124397
1.2546879
1.2380319
1.3198849
1.2104125
1.1699235
1.2820532
1.2173434
1.3334247
1.3286498
1.2107167
1.2589378
1.2822564
1.246918
1.2893234
1.2903314
1.2103475
1.3017877
1.2473593
1.3338275
1.176712
1.2751211
1.304452
1.225153
1.2182174
1.233905
1.3060246
1.2460239
1.1361794
1.2724788
1.2102852
1.285576
1.3344183
1.2461835
1.2528312
1.3153787
1.2649256
1.2385173
1.2763133
1.2186298
1.3110882
1.2449534
1.276376
1.2091331
1.2440621
1.2216938
1.3292707
1.2437633
1.350905
1.3484567
1.256554
1.2538203
1.2746129
1.2283478
1.2294662
1.281785
1.2808874
1.3192183
1.2405267
1.3324988
1.3448131
1.2668531
1.2129054
1.2307279
1.1831433
1.3019276
1.1524488
1.2217109
1.3258998
1.3026509
1.2894988
1.2539649
1.1715662
1.285918
1.1902502
1.3046689
1.3346705
1.2436857
1.250416
1.2853849
1.2830753
1.2618748
1.3713074
1.2505691
1.215122
1.3118942
1.2809012
1.2288623
1.2622302
1.242796
1.2105395
1.2908298
1.2686265
1.3379791
1.3215603
1.2248778
1.2236683
1.2625332
1.3456714
1.3005351
1.3535125
1.2514782
1.2631508
1.1501505
1.1783651
1.3082029
1.2196362
1.3740032
1.2581866
1.2515755
1.3561789
1.2496499
1.3053135
1.2247832
1.3537621
1.2290785
1.3034501
1.2660108
1.2062495
1.2333128
1.1859679
1.2662241
1.1893842
1.1772947
1.2294893
1.248023
1.2658052
1.2661115
1.3188369
1.3196032
1.2407861
1.2473265
1.2311618
1.3217192
1.378995
1.204806
1.2703838
1.2884473
1.2768614
1.2095116
1.2297027
1.3371849
1.3041999
1.2877626
1.3080554
1.2311027
1.2533691
1.2870624
1.2781553
1.2896035
1.2813648
1.286622
1.32489
1.2828017
1.2591499
1.2826893
1.2438209
1.2322391
1.2930292
1.301283
1.2394186
1.2609978
1.3206443
1.2851682
1.2814181
1.2701962
1.2839987
1.2942429
1.2697304
1.2279662
1.2543466
1.2710685
1.2744371
1.3157187
1.2164162
1.2443681
1.2739477
1.2685084
1.2567174
1.3055383
1.2494192
1.2403997
1.2847073
1.3265886
1.2448286
1.272239
1.2989326
1.2363565
1.1841674
1.3034146
1.3135455
1.3091779
1.3037534
1.3428261
1.3178157
1.2008454
1.3261912
1.2197582
1.3112634
1.307589
1.2747656
1.2205427
1.225525
1.2283723
1.2683973
1.2621694
1.3388273
1.2644787
1.2449297
1.2188456
1.3092558
1.2692382
1.2083608
1.2475166
1.3433055
1.2947745
1.3374896
1.2903515
1.2189784
1.2079451
1.283581
1.2483425
1.263715
1.2267915
1.3129284
1.3263205
1.2906003
1.3088479
1.2245208
1.376794
1.3323572
1.3208475
1.2639456
1.1955271
1.1891665
1.2550111
1.2302594
1.3149433
1.2809601
1.2241635
1.2833645
1.2641187
1.120095
1.3235385
1.1647505
1.2979467
1.2124254
1.3318312
1.3056866
1.1922696
1.1543412
1.342417
1.271497
1.2012761
1.1890483
1.3076423
1.2422326
1.2510607
1.3359085
1.3444798
1.3135662
1.292275
1.2848088
1.2974169
1.2507863
1.2923174
1.2988695
1.2711471
1.2656159
1.3310301
1.2556074
1.2842351
1.2403088
1.2660297
1.2468042
1.2580056
1.3449981
1.2839512
1.3614045
1.3475142
1.3069522
1.2669489
1.186524
1.2914002
1.2286475
1.2978673
1.31282
1.2618432
1.2352211
1.1396172
1.1926943
1.194459
1.2691638
1.2738101
1.1997099
1.2696807
1.2802683
1.2187213
1.2497282
1.2726681
1.2758913
1.2272274
1.2503548
1.2654662
1.2379212
1.2801685
1.2448771
1.2901574
1.2830763
1.262403
1.2648451
1.3059983
1.2504816
1.267043
1.2279431
1.2964654
1.3299124
1.2781012
1.2624798
1.3624524
1.2048212
1.3130046
1.2992424
1.2642312
1.2594675
1.303642
1.2618039
1.271831
1.2052407
1.2448746
1.2101288
1.2354358
1.3589349
1.2077165
1.3003877
1.2891191
1.2434901
1.2822988
1.2456348
1.2768192
1.2488899
1.2608521
1.1897188
1.3392913
1.2784474
1.2360971
1.248093
1.2687058
1.2355005
1.3217478
1.2221977
1.2272782
1.2389596
1.2803949
1.2576842
1.247584
1.3009232
1.2735142
1.3266219
1.2968466
1.2413797
1.3073187
1.2731272
1.3174701
1.2277863
1.3132937
1.237072
1.2652466
1.3071992
1.3258855
1.2601179
1.2881435
1.3190691
1.3090236
1.3072996
1.2159548
1.3220695
1.3077033
1.2756861
1.2631414
1.1998377
1.2636745
1.3032607
1.2400249
1.2102944
1.2878582
1.2867724
1.2838304
1.2962158
1.3012455
1.2581089
1.2650716
1.3168955
1.3026886
1.2171446
1.1806065
1.252924
1.2726421
1.2762837
1.272429
1.290266
1.2245076
1.2699583
1.2171377
1.2291465
1.2670379
1.3312286
1.3114918
1.2615706
1.274782
1.3232536
1.235339
1.2730962
1.3254447
1.3087498
1.1841221
1.3248084
1.2696116
1.2515768
1.1015081
1.2439783
1.3057151
1.2321956
1.1920094
1.2735856
1.2185374
1.2270417
1.1669444
1.2458076
1.3361647
1.261617
1.1980102
1.2464056
1.236505
1.2965674
1.2042366
1.311914
1.235542
1.1504992
1.3365648
1.3146164
1.2759519
1.1702387
1.2557667
1.2805846
1.2413957
1.2004112
1.258945
1.3132708
1.2976813
1.311923
1.2062166
1.2807183
1.3153001
1.2563573
1.3310863
1.2307864
1.2300812
1.1979921
1.3531443
1.2471876
1.2453142
1.3085511
1.2620819
1.1701684
1.3540039
1.2458452
1.2618206
1.2098477
1.2840676
1.3048236
1.2799683
1.2381389
1.3071995
1.2185442
1.3068899
1.1924547
1.3116808
1.2460282
1.17832
1.2849538
1.2850801
1.2879431
1.2731335
1.343991
1.3156989
1.2631352
1.286288
1.3158439
1.2561631
1.162778
1.243763
1.3223999
1.2223547
1.2891489
1.2773583
1.3059702
1.1511811
1.2639105
1.2392814
1.3139263
1.2678326
1.3110235
1.3418367
1.3289114
1.2271166
1.2745211
1.3032844
1.144155
1.1820238
1.1797614
1.324155
1.222882
1.2368081
1.2237816
1.3395599
1.2950302
1.2541721
1.2724345
1.3005323
1.311641
1.2761395
1.2841103
1.3249364
1.260508
1.2489657
1.1497495
1.2404039
1.2372689
1.2170324
1.2983643
1.3281939
1.2905544
1.2767339
1.2879629
1.2212726
1.2932863
1.2895398
1.1936355
1.2224408
1.2297987
1.2114425
1.3226992
1.320459
1.1937244
1.2370727
1.3067741
1.2399484
1.1051245
1.2841649
1.2834823
1.2970436
1.2029425
1.3066993
1.2872537
1.2610095
1.1972457
1.3216
1.2860715
1.182174
1.2635498
1.2146668
1.1971831
1.2554545
1.1351182
1.2266171
1.2534671
1.2076344
1.2576854
1.243309
1.2926774
1.2953653
1.2976254
1.2333773
1.2709804
1.2831798
1.3090472
1.2749636
1.2855989
1.2665294
1.2546157
1.233483
1.2848349
1.3255777
1.2315648
1.2960379
1.1900434
1.2731558
1.2347509
1.1981654
1.3175972
1.3235873
1.2617127
1.231447
1.3005856
1.2845854
1.1338229
1.3464525
1.2863715
1.2264049
1.2616585
1.2563343
1.2522918
1.2805095
1.322749
1.252077
1.2149605
1.287622
1.2928834
1.3278141
1.1936561
1.2492311
1.2209363
1.2607952
1.2275199
1.2583301
1.2144647
1.157661
1.3181562
1.180846
1.259725
1.3216133
1.2446089
1.256906
1.2188503
1.3001076
1.3512068
1.2202353
1.3338349
1.260553
1.2595599
1.2367342
1.2330782
1.2398531
1.234839
1.3414049
1.2954853
1.2216979
1.2738793
1.2608693
1.248541
1.2773906
1.2950152
1.2047985
1.2462724
1.2953131
1.312128
1.1381185
1.306073
1.2272933
1.229479
1.1792828
1.2052009
1.2158138
1.321484
1.2684813
1.2272129
1.3449996
1.2743781
1.2919823
1.2435647
1.2478076
1.3138738
1.2613425
1.2895991
1.240571
1.3059268
1.2412076
1.3197422
1.2693459
1.2621593
1.209587
1.2757375
1.2782729
1.2250283
1.2878629
1.2928922
1.2249676
1.199662
1.266597
1.3014998
1.3179264
1.2998797
1.2865158
1.1358383
1.2675371
1.2778456
1.200812
1.3106349
1.2632275
1.2251239
1.1311007
1.2831695
1.2833419
1.2401946
1.2467592
1.2094758
1.2840058
1.3044384
1.3030307
1.3134825
1.3314815
1.3140515
1.2334328
1.2727337
1.2270987
1.2153659
1.3383505
1.2894783
1.2760273
1.2315948
1.2809974
1.2651458
1.2763821
1.283973
1.1938126
1.2235632
1.2769784
1.2608685
1.3322458
1.2689548
1.275323
1.2871
1.3203349
1.2006487
1.2665639
1.2800419
1.2516099
1.2890184
1.2798023
1.2702368
1.2631614
1.1749735
1.3214791
1.2027085
1.3176165
1.2797451
1.3060257
1.264153
1.2534823
1.244706
1.2707173
1.2698195
1.241736
1.3036023
1.3177849
1.2156781
1.2644295
1.3467813
1.264196
1.2823014
1.2299571
1.2745273
1.2067008
1.2292825
1.2199435
1.1843917
1.295804
1.1476431
1.2874644
1.3302128
1.2799234
1.3183964
1.3381058
1.3090036
1.2640629
1.2295341
1.2509589
1.2717519
1.2086403
1.2289239
1.2194617
1.282454
1.2447748
1.3363891
1.2436242
1.3089628
1.3124086
1.2477686
1.2932916
1.2373129
1.2334609
1.2284884
1.2752106
1.2913287
1.2679635
1.2774409
1.229058
1.2622269
1.2990607
1.2989976
1.2616088
1.342641
1.3274724
1.3408623
1.2247839
1.2852741
1.2276548
1.3202386
1.2887714
1.2708433
1.3048489
1.3078103
1.2206604
1.3267276
1.3210151
1.2894719
1.2612166
1.3061488
1.2480175
1.2750815
1.2810192
1.3215556
1.2125685
1.3526225
1.2734557
1.233774
1.2749504
1.3029935
1.2782075
1.2481322
1.3396521
1.2154386
1.3372934
1.3356242
1.312969
1.2614679
1.2534692
1.0889893
1.1879523
1.2401421
1.2368186
1.2773798
1.1943969
1.3195995
1.3071071
1.2749205
1.2954301
1.2957594
1.2622074
1.2777414
1.1945789
1.2910335
1.2580754
1.175513
1.3408592
1.3189561
1.253222
1.2692289
1.2914703
1.2627146
1.2211654
1.2632409
1.3055856
1.2674283
1.280176
1.3007331
1.1654724
1.2099657
1.339494
1.2804496
1.3031896
1.3077817
1.2864411
1.2217367
1.2611369
1.2018251
1.268723
1.288399
1.0937153
1.3350205
1.1818047
1.2303221
1.2782276
1.2926714
1.2587717
1.2064371
1.2619691
1.2693226
1.2035937
1.2675734
1.2310146
1.1935495
1.2004383
1.264406
1.2374775
1.1929052
1.3373694
1.1860628
1.2363374
1.3151618
1.2824047
1.2491274
1.292825
1.2642888
1.2742436
1.272755
1.2616422
1.1796265
1.268029
1.287792
1.2004738
1.3311027
1.2826643
1.3105911
1.2488372
1.2359598
1.2649621
1.2376353
1.3033856
1.2956073
1.3024352
1.1390339
1.1825758
1.2855678
1.1943376
1.2735238
1.3060089
1.2219689
1.2653302
1.256309
1.2688457
1.2426594
1.3081187
1.2490541
1.3423401
1.2246912
1.3408102
1.2860291
1.2488642
1.2104554
1.311255
1.2749134
1.2882596
1.2995268
1.2719324
1.2020469
1.2545693
1.3134631
1.1594938
1.1636417
1.2606223
1.2454071
1.1838629
1.297219
1.3255162
1.2800112
1.2527657
1.3232495
1.2361174
1.2411172
1.247754
1.2289537
1.1592486
1.1400084
1.2333915
1.2471218
1.1677952
1.2449706
1.1620996
1.2937927
1.257021
1.2760198
1.2283798
1.2995963
1.3136109
1.2813056
1.2163955
1.258779
1.2932892
1.3045222
1.2899919
1.2247919
1.2485836
1.2963982
1.2067378
1.2811508
1.256177
1.251034
1.2214668
1.3458077
1.2149947
1.294329
1.2382807
1.2527921
1.231648
1.1739188
1.2729046
1.2099712
1.2373304
1.3329911
1.2602506
1.1942666
1.2825654
1.2862623
1.1875343
1.3059108
1.2486601
1.3388972
1.238233
1.3061869
1.2770708
1.3092971
1.3293372
1.3487439
1.2094835
1.2772968
1.2386901
1.2789078
1.2711415
1.2606272
1.251106
1.2732782
1.3014927
1.2347007
1.2875911
1.2085873
1.2523583
1.298877
1.3080757
1.303096
1.2216276
1.2134819
1.2096486
1.2859038
1.2002465
1.1470597
1.2254392
1.1892604
1.1991451
1.2390904
1.2491814
1.2752016
1.2550962
1.3639407
1.1742296
1.3002657
1.3414413
1.1844704
1.2563813
1.1802032
1.2323632
1.2867346
1.1938728
1.2898593
1.3058088
1.2438898
1.3190209
1.2323549
1.1668655
1.2976246
1.2687759
1.25192
1.2708603
1.2312533
1.3265157
1.2581843
1.243397
1.3450294
1.3110242
1.2489684
1.296601
1.1713706
1.2343229
1.2623892
1.261733
1.2319286
1.213244
1.2654222
1.2305748
1.3301446
1.2789745
1.2620301
1.3336152
1.3384851
1.239975
1.3358546
1.2502462
1.2284313
1.2707227
1.2775286
1.237724
1.2929859
1.3034269
1.2583864
1.2048395
1.2402549
1.3192605
1.2698691
1.2729537
1.3100897
1.2425433
1.3045465
1.2522993
1.2868783
1.2870016
1.2531753
1.264688
1.2611576
1.1386454
1.2568634
1.1905272
1.2797866
1.2230344
1.2853085
1.2265141
1.3289232
1.1851233
1.2449477
1.3134643
1.1966274
1.2198955
1.3613625
1.2068299
1.2593738
1.2831821
1.2381537
1.2890389
1.2617228
1.2839061
1.2914913
1.2309325
1.3208513
1.2656194
1.2359245
1.2460282
1.3376315
1.2613727
1.2561934
1.2714081
1.3001087
1.2753761
1.1867727
1.0315511
1.2662969
1.2303592
1.1357741
1.231075
1.272438
1.2684963
1.2238238
1.2728837
1.2838953
1.2599317
1.2493668
1.2541692
1.2453104
1.2768586
1.3049777
1.2303646
1.3262697
1.2451695
1.3309816
1.1762465
1.2506337
1.1885159
1.2622855
1.3059907
1.267835
1.2510902
1.2922046
1.2193319
1.3027306
1.2948806
1.2667
1.3204422
1.2435114
1.2482729
1.2499065
1.2519494
1.2719009
1.3099961
1.3026681
1.2675709
1.2686398
1.2050736
1.3307387
1.3104509
1.2958158
1.2910691
1.3318413
1.24385
1.2049729
1.2460268
1.2960246
1.2753448
1.2350945
1.234246
1.2368399
1.321967
1.2972333
1.2359207
1.272808
1.3336604
1.2514338
1.2686387
1.3112359
1.2265493
1.2185631
1.2579262
1.210211
1.2975713
1.1682465
1.265036
1.325973
1.3197861
1.2202497
1.2809966
1.2058694
1.3078914
1.2300221
1.2435044
1.256526
1.2917632
1.2203217
1.2056532
1.2621115
1.281158
1.2741983
1.2297442
1.2891612
1.3004544
1.2953322
1.2598106
1.1561887
1.3473182
1.2985475
1.2356119
1.2350731
1.1314995
1.3058269
1.2707639
1.2504154
1.2908224
1.3245689
1.2653803
1.2352507
1.2944903
1.2492046
1.2057024
1.25724
1.2534635
1.3080382
1.2280617
1.2533295
1.2282364
1.1972139
1.2433603
1.2750137
1.2687522
1.2689188
1.2469282
1.2462056
1.3472173
1.3221844
1.2297565
1.3826909
1.2326126
1.2347726
1.2571568
1.3457706
1.2921449
1.3637633
1.3408871
1.2919359
1.3134921
1.3208156
1.2074697
1.2647902
1.3269458
1.3030316
1.2356102
1.1948173
1.2490029
1.2612804
1.3262439
1.2317419
1.3215728
1.2352724
1.1290525
1.2512958
1.2592839
1.2700765
1.2892299
1.2620089
1.2506565
1.3298228
1.1794171
1.3142524
1.2720549
1.3343487
1.2538829
1.3055326
1.2193686
1.2300596
1.1712952
1.239069
1.3287921
1.2781137
1.3651032
1.2826631
1.25488
1.3008834
1.2425802
1.3292563
1.2241406
1.240393
1.2649567
1.2918234
1.2915716
1.2490234
1.3382266
1.3202543
1.361654
1.2800003
1.1705339
1.2091517
1.2747829
1.221695
1.2938669
1.248332
1.1378993
1.2963862
1.2844921
1.2870793
1.172318
1.2423847
1.2053196
1.2753274
1.3068426
1.2298608
1.3371501
1.2495247
1.2683969
1.2760844
1.1685145
1.2248063
1.2397869
1.3362991
1.2289907
1.217016
1.2209466
1.2891746
1.2405338
1.2876048
1.339845
1.2197602
1.2474396
1.2417632
1.3140602
1.2921143
1.3216628
1.2577714
1.2409279
1.1935136
1.3109459
1.2801405
1.2090554
1.3556315
1.2882521
1.2991863
1.326622
1.3059634
1.3033003
1.3675747
1.3467364
1.2785614
1.3390965
1.2523555
1.2026703
1.3173325
1.287544
1.2759519
1.2556275
1.2038509
1.2222157
1.302282
1.2520136
1.300771
1.3044696
1.2184974
1.2115598
1.2398252
1.250513
1.2782555
1.2477406
1.3029649
1.2610749
1.3659978
1.1573887
1.2314188
1.2970663
1.3240201
1.237102
1.3086056
1.2711182
1.2569747
1.2551045
1.1898563
1.2783759
1.2747295
1.2877996
1.3084399
1.2938335
1.2272052
1.2757041
1.2938435
1.2260078
1.202527
1.3453794
1.2897538
1.2542992
1.2513751
1.2477065
1.404314
1.2588847
1.2644649
1.2733788
1.2786956
1.3003886
1.2888601
1.3079605
1.1771777
1.2230941
1.211286
1.220653
1.3384742
1.2060306
1.2421818
1.1893222
1.2400179
1.240611
1.3211769
1.2141658
1.2946109
1.2659659
1.300367
1.2701845
1.2932513
1.2728312
1.2714139
1.3189161
1.2452894
1.2548974
1.1603264
1.2599663
1.160354
1.257729
1.2768083
1.2499406
1.302762
1.3243808
1.2643843
1.280224
1.2570983
1.2401974
1.3173549
1.0252637
1.2717993
1.2781386
1.3537993
1.2661159
1.2866621
1.1945374
1.223729
1.2326407
1.2632089
1.3285406
1.2435286
1.3253915
1.2325709
1.2609744
1.2223192
1.2740309
1.2480644
1.1704514
1.2165395
1.2145927
1.2298163
1.2578248
1.2699819
1.2515483
1.2166275
1.2669398
1.3199232
1.2830317
1.1830627
1.226554
1.2990788
1.1741802
1.3252549
1.2736485
1.2985895
1.3180829
1.2847657
1.2605441
1.3698087
1.3072555
1.316847
1.2314509
1.3335593
1.2415769
1.2159446
1.1609968
1.2374249
1.1792741
1.2157353
1.2064475
1.3367069
1.2106436
1.1865258
1.2689334
1.3480148
1.285318
1.2544384
1.2241235
1.2975825
1.2276059
1.2724607
1.2781756
1.2683617
1.277895
1.313336
1.2933589
1.1724982
1.1828114
1.2692614
1.2782247
1.2667898
1.2697237
1.1692927
1.3109522
1.2196126
1.2684517
1.2697586
1.24002
1.3494209
1.3143667
1.2975535
1.3139253
1.236793
1.2926368
1.263612
1.2467089
1.1979837
1.2615116
1.2839724
1.319021
1.3115251
1.3050205
1.303335
1.2758051
1.31987
1.2728546
1.3301193
1.262201
1.2345243
1.2708545
1.3044059
1.2572349
1.3053539
1.2604219
1.1922523
1.2499886
1.2222981
1.2895834
1.3348597
1.258873
1.2343005
1.3331858
1.3135107
1.2657857
1.2453218
1.3017046
1.3082747
1.2676964
1.2428105
1.3622653
1.2738191
1.3117425
1.2202597
1.2192879
1.2404048
1.2495284
1.3287616
1.2158763
1.3363684
1.3067064
1.2388972
1.2527912
1.2256795
1.2049806
1.257962
1.242944
1.284579
1.2485862
1.432813
1.2747738
1.1377871
1.2764573
1.2962812
1.3109415
1.1716846
1.2578506
1.2494383
1.3635445
1.1526904
1.3110754
1.2632985
1.2262666
1.2579014
1.2811527
1.2103456
1.2955079
1.2813606
1.2386408
1.253552
1.2978203
1.2884349
1.3468877
1.2846088
1.263442
1.2077757
1.1888988
1.2181342
1.2475585
1.2376871
1.2621757
1.2700174
1.2584053
1.2617276
1.2781677
1.3014491
1.2692778
1.2907715
1.362462
1.2485279
1.3634654
1.309205
1.2436457
1.1769016
1.1259882
1.293864
1.3283519
1.191814
1.2024484
1.3217113
1.2987299
1.2893273
1.2405115
1.2838727
1.3052319
1.2431114
1.3374963
1.2115552
1.1654063
1.2042732
1.2795401
1.3354902
1.301105
1.2080003
1.1917839
1.3016596
1.2983017
1.2912736
1.2840343
1.1164566
1.258615
1.3066902
1.3381974
1.2037855
1.3112949
1.1959958
1.2686372
1.2275238
1.2841611
1.2209167
1.2704375
1.3052776
1.2996461
1.2997966
1.1237059
1.2306516
1.2039871
1.315057
1.3324081
1.1576256
1.2509661
1.2930255
1.1626272
1.2203223
1.3321116
1.2035315
1.1770664
1.170183
1.2302761
1.2756057
1.3016934
1.330576
1.2914743
1.3481703
1.3110183
1.1840936
1.2710903
1.2418361
1.3308074
1.2994052
1.2781992
1.203684
1.2149742
1.3609384
1.3009673
1.2492566
1.261477
1.29001
1.2927495
1.2170917
1.2650237
1.2488778
1.277933
1.3113039
1.3179244
1.24703
1.2986071
1.1959133
1.1344271
1.2320836
1.2466702
1.2649026
1.3020527
1.1973971
1.312627
1.2440081
1.3484521
1.2863717
1.2310965
1.2486035
1.2705865
1.3655747
1.2878315
1.3470479
1.2550976
1.1755646
1.3028734
1.2442598
1.3274739
1.2918036
1.253819
1.3023704
1.2657418
1.2686884
1.2378037
1.2809106
1.2851518
1.2781485
1.3162336
1.2333887
1.2811683
1.2697247
1.263964
1.2678344
1.2067432
1.2256945
1.1865062
1.3289248
1.1780418
1.1629423
1.290518
1.2682583
1.2793849
1.3149791
1.3362024
1.2499223
1.3041579
1.171051
1.2200814
1.263818
1.2885822
1.3526394
1.2803776
1.2291815
1.2902296
1.3044091
1.2065711
1.3555207
1.2537502
1.247502
1.159225
1.2694926
1.324364
1.2562051
1.2122643
1.2617713
1.2141371
1.3322743
1.2036085
1.2018206
1.309545
1.2392933
1.2945088
1.2515647
1.2280834
1.3629557
1.371544
1.2099924
1.2677435
1.3449892
1.2956564
1.2406453
1.2580928
1.270717
1.3164278
1.1976339
1.2763463
1.2836221
1.2038345
1.2369456
1.2381978
1.282503
1.2289764
1.3044512
1.2869563
1.2184834
1.2783209
1.3190379
1.2094264
1.3076789
1.1816686
1.2724682
1.3026431
1.2677314
1.2988772
1.2766297
1.2437704
1.2833153
1.1919069
1.334214
1.302055
1.2758806
1.283589
1.2523
1.3080204
1.2585545
1.260673
1.251499
1.2531147
1.2748492
1.2165108
1.2604666
1.2736397
1.2207923
1.2704744
1.2687941
1.2520801
1.2617806
1.2888564
1.2322732
1.2895993
1.2547303
1.2400662
1.2666197
1.2914377
1.3335277
1.2586765
1.1825253
1.2964277
1.2611187
1.2140671
1.226097
1.305925
1.25605
1.3193053
1.256546
1.2629497
1.3486581
1.340215
1.2650471
1.2880186
1.2656133
1.1827793
1.2999277
1.2416744
1.2596902
1.3269619
1.3481364
1.2460191
1.2860268
1.2737303
1.250914
1.2968686
1.2855148
1.3668053
1.1151593
1.3070056
1.2777505
1.2308338
1.2038649
1.2444301
1.3461528
1.2732192
1.1683669
1.2322496
1.3406212
1.2806082
1.3011601
1.2604487
1.2382646
1.2811563
1.2447784
1.2941642
1.2689824
1.2479378
1.3660867
1.2699633
1.1932325
1.2794764
1.1396644
1.3218715
1.1557143
1.2332698
1.2406552
1.3494453
1.1602397
1.3073556
1.3449492
1.264338
1.2617567
1.2838953
1.2174968
1.2038907
1.3012186
1.2202328
1.2540208
1.2978832
1.3299925
1.147399
1.3186492
1.2739704
1.2572479
1.2252207
1.2754521
1.339847
1.3038478
1.2398419
1.2491434
1.2197264
1.2203375
1.1524497
1.1745842
1.3013909
1.2443302
1.2722943
1.1903517
1.259146
1.2315474
1.2012198
1.3006065
1.2971084
1.2503523
1.229117
1.3012676
1.3030084
1.3027947
1.1670558
1.2755854
1.2125002
1.2775236
1.3219166
1.3236797
1.3012122
1.2653362
1.2608396
1.2598159
1.2271369
1.2906744
1.2850695
1.3166606
1.2459334
1.2827
1.2415953
1.2556777
1.3637856
1.2158892
1.3340716
1.2804642
1.1598959
1.3041761
1.270533
1.2598205
1.3262894
1.2850691
1.2450243
1.2529166
1.286406
1.3239169
1.2510879
1.206288
1.2722963
1.1737392
1.2591507
1.289836
1.2562585
1.2318237
1.3359623
1.2289405
1.2653077
1.303535
1.1815783
1.2711493
1.2190897
1.2836285
1.2954104
1.2391508
1.3204129
1.3097516
1.2183323
1.3526794
1.2246342
1.2711573
1.2822126
1.3126482
1.3235021
1.2972714
1.305619
1.2769468
1.2825181
1.1967992
1.314477
1.2637739
1.3139864
1.3067104
1.2293669
1.2527932
1.2432216
1.2929785
1.2799801
1.3374059
1.2957017
1.2604806
1.2730342
1.2400959
1.2953011
1.2338003
1.2258861
1.1981678
1.2497363
1.2337832
1.2726595
1.2481041
1.1917815
1.2726492
1.2506679
1.2487125
1.3203354
1.2397423
1.2514699
1.3306615
1.3064412
1.3482302
1.3624072
1.2885891
1.2048177
1.2714077
1.2596859
1.2198005
1.1841588
1.305672
1.2785461
1.253748
1.2652801
1.2535024
1.2609154
1.173481
1.2147489
1.27337
1.3586013
1.260689
1.2460146
1.2689745
1.2628143
1.3113151
1.3086939
1.304745
1.3409691
1.2240503
1.0645146
1.2452431
1.1583681
1.2943331
1.3068166
1.2632642
1.2574004
1.3282504
1.241086
1.2049401
1.3446985
1.2911772
1.277852
1.2659177
1.1985773
1.2945143
1.2561948
1.2671092
1.3121258
1.3075967
1.1826975
1.3235214
1.2375207
1.2952002
1.3421838
1.3199179
1.2932268
1.2781427
1.1783949
1.2771399
1.2940559
1.2430859
1.2517812
1.2795653
1.3075995
1.3025626
1.2093103
1.2811053
1.2169304
1.2156082
1.2015269
1.3196323
1.318339
1.2270775
1.1818105
1.2917347
1.231694
1.2410089
1.3097191
1.2040637
1.2751589
1.2242523
1.2937034
1.3302443
1.264678
1.3127091
1.3174914
1.2622595
1.2667116
1.1947141
1.2511597
1.2819012
1.3591809
1.2629104
1.2633691
1.2929046
1.307708
1.2969444
1.3060558
1.2878237
1.2551612
1.1980445
1.3510777
1.1640544
1.1264443
1.3145337
1.3014343
1.1862805
1.3680595
1.1966443
1.3198776
1.3074309
1.3240514
1.2315123
1.2231265
1.1949633
1.3217435
1.2803086
1.1862746
1.2359122
1.1931367
1.2127085
1.2297357
1.2824345
1.3062558
1.3020331
1.2580379
1.28459
1.2391195
1.1938787
1.2127941
1.2094905
1.2638818
1.2248015
1.3024762
1.2940989
1.2454859
1.3076253
1.325145
1.2789085
1.3005081
1.2859827
1.1915557
1.2886205
1.2779951
1.2680768
1.2753364
1.3526574
1.226209
1.2139605
1.1934942
1.2336794
1.2274408
1.2977215
1.2893666
1.286367
1.2968953
1.2823032
1.2630858
1.2020872
1.2713032
1.2354147
1.2868665
1.2826793
1.267237
1.2870984
1.3035016
1.317518
1.2111242
1.2591021
1.2689476
1.2670704
1.2706689
1.2628914
1.3109113
1.311043
1.2335343
1.1851029
1.2710475
1.2314525
1.2805035
1.279532
1.3316045
1.3020108
1.3015722
1.2236037
1.2765822
1.3071811
1.2706515
1.2802777
1.2763574
1.241324
1.3488939
1.335276
1.3390014
1.3188637
1.2614188
1.3577545
1.2196813
1.2599398
1.2813671
1.2089489
1.2558019
1.3007823
1.2400517
1.291719
1.257878
1.2859199
1.2650039
1.2374649
1.2709548
1.2852724
1.2503889
1.2116308
1.2611456
1.2461516
1.1870294
1.2702551
1.2724075
1.3396511
1.2845333
1.226932
1.3264402
1.3064617
1.2659602
1.2442256
1.2247381
1.2714969
1.2919959
1.2178195
1.2469676
1.2546322
1.3305827
1.2611979
1.2485809
1.2664996
1.2399361
1.2387064
1.2471981
1.3179512
1.3151649
1.3039849
1.1669443
1.1840296
1.276411
1.1966846
1.2217345
1.1605377
1.2863163
1.2339563
1.2227597
1.2302688
1.2980367
1.2288873
1.2608593
1.2540979
1.2203664
1.3239834
1.2385631
1.2310512
1.206433
1.2700036
1.2725649
1.2044444
1.2625034
1.3200605
1.3015523
1.2295523
1.212523
1.289847
1.2990661
1.2998812
1.3041339
1.2912946
1.3042058
1.1797483
1.2358854
1.2400328
1.2804431
1.2739296
1.2896271
1.201413
1.2546926
1.3050838
1.2176809
1.258297
1.2386408
1.259532
1.2432749
1.3020864
1.2520593
1.3010604
1.2386168
1.2450588
1.239459
1.2592665
1.2630122
1.2425824
1.2389653
1.2484219
1.2352594
1.3112268
1.2773347
1.2096288
1.3517528
1.3191416
1.288765
1.3373696
1.1730378
1.2248406
1.2647814
1.2426233
1.3010759
1.3354793
1.2240214
1.3205786
1.2859106
1.2900658
1.2583364
1.2871442
1.2852585
1.2290633
1.3891023
1.317872
1.2906768
1.2599523
1.2639501
1.2814488
1.2665486
1.2803879
1.2629209
1.2751365
1.1827016
1.31595
1.324354
1.2610613
1.2460103
1.2875597
1.3250711
1.2603999
1.2530459
1.2776325
1.2821492
1.1381915
1.2970173
1.2539821
1.2579933
1.2551222
1.3116786
1.229794
1.2500083
1.2906932
1.2984924
1.2965692
1.355907
1.2773181
1.2184867
1.2386075
1.2611248
1.2919505
1.2142055
1.3129952
1.271172
1.2692429
1.1973732
1.2747334
1.3189676
1.1227096
1.2352585
1.2517357
1.2342935
1.3051853
1.2937152
1.3356017
1.2599733
1.2630179
1.2132189
1.3507335
1.345385
1.2392421
1.2484661
1.3160975
1.2197353
1.24368
1.2154047
1.3111651
1.2529733
1.3314974
1.2866939
1.1007106
1.2425572
1.2611252
1.2834926
1.2355586
1.2600638
1.3164945
1.3103381
1.285007
1.2516935
1.3062794
1.2657722
1.2365589
1.2354167
1.2166338
1.3392298
1.1663511
1.3437289
1.2182114
1.266437
1.2554553
1.2828848
1.280091
1.3405745
1.3055457
1.2724566
1.3118784
1.2701397
1.220768
1.3128458
1.3002448
1.285589
1.2549624
1.3083173
1.1996326
1.2468083
1.2949381
1.2715242
1.2677946
1.2490675
1.2918121
1.1749077
1.1687866
1.3587914
1.1819618
1.2073071
1.2233477
1.3094064
1.2361901
1.2928557
1.3297908
1.2751132
1.2685499
1.2618983
1.2928112
1.2494481
1.2710855
1.2795594
1.2797172
1.2361782
1.3102008
1.2237034
1.2273178
1.1586874
1.2610042
1.3073671
1.3034811
1.2495167
1.2462032
1.2263086
1.2786751
1.2469249
1.2030923
1.2013752
1.2405508
1.3055562
1.3335896
1.294502
1.2562395
1.2113495
1.2297382
1.3074675
1.2511376
1.2460206
1.2239834
1.3069259
1.2848451
1.323282
1.2404289
1.34535
1.1973467
1.2970557
1.2997195
1.3688145
1.3029615
1.2898303
1.1962916
1.3427138
1.2226071
1.249383
1.3484278
1.298527
1.3324637
1.3158567
1.3106828
1.248736
1.2685188
1.2572098
1.2475206
1.275902
1.287384
1.2490362
1.2427509
1.2951539
1.2975407
1.2359936
1.20186
1.2594162
1.2542135
1.2533348
1.3525397
1.269871
1.2890334
1.3100486
1.3210847
1.2121443
1.2565885
1.307493
1.2434506
1.2127364
1.2515671
1.250674
1.2225349
1.2819337
1.2800571
1.2665074
1.2614819
1.2378138
1.2451656
1.2774203
1.1837447
1.2650168
1.2961757
1.3049779
1.321393
1.2298806
1.223159
1.2703564
1.2846472
1.2914009
1.284267
1.2854763
1.2944407
1.2418803
1.3344933
1.3262424
1.1945939
1.2905545
1.2568963
1.2238567
1.3044319
1.27158
1.2168953
1.2275743
1.2989833
1.2204659
1.2720238
1.2592139
1.3158549
1.2581418
1.1950805
1.2852107
1.2184565
1.2023597
1.263841
1.2645589
1.2810903
1.3102363
1.2681818
1.1988984
1.2453767
1.2883682
1.3022895
1.2287838
1.2704229
1.3067534
1.2862672
1.2862759
1.2932035
1.2827328
1.27172
1.2460326
1.2780224
1.289448
1.2372665
1.3196335
1.3408731
1.2903636
1.2948407
1.3125072
1.3017042
1.2912834
1.3326626
1.1336342
1.2371702
1.3021917
1.3124678
1.3420997
1.242782
1.1911309
1.2237763
1.2639358
1.2918916
1.2688047
1.2977374
1.2379166
1.2175171
1.2547566
1.224057
1.2909709
1.2487435
1.2612916
1.2198786
1.3008792
1.1779891
1.235179
1.3078761
1.2645464
1.238376
1.2480904
1.2881148
1.2458849
1.2951599
1.2950778
1.3193119
1.2365525
1.3003659
1.1745918
1.2726064
1.2553831
1.1958857
1.2061305
1.2864995
1.3254912
1.2592311
1.3117296
1.2508061
1.3338692
1.1919034
1.2641319
1.2084155
1.2962043
1.3217392
1.3118845
1.1975424
1.3009447
1.2783909
1.1647542
1.2496996
1.2826216
1.290575
1.2830032
1.3049225
1.2715235
1.2141887
1.2690535
1.2849653
1.2602615
1.3078649
1.2645378
1.2490458
1.1767452
1.1146219
1.3388724
1.2722812
1.3669622
1.3097584
1.2931961
1.2982398
1.2699592
1.2384303
1.2002122
1.2613244
1.339977
1.2461815
1.3283658
1.2463818
1.2864596
1.3053478
1.2640288
1.1928682
1.293518
1.2785518
1.319488
1.2043414
1.3402346
1.1296414
1.2405323
1.3283094
1.3625474
1.3227575
1.2727377
1.1900262
1.2605386
1.3066038
1.2092538
1.2805997
1.302876
1.1821433
1.2373389
1.2940202
1.25158
1.2567995
1.2767174
1.2092297
1.2854689
1.2693121
1.3036878
1.3427973
1.2703698
1.2970023
1.1566306
1.2638415
1.2403979
1.2530036
1.2720017
1.2724651
1.2897067
1.1887722
1.2554705
1.2062728
1.2481629
1.2652563
1.2670788
1.2538943
1.3312294
1.3141503
1.3182861
1.252358
1.181779
1.290699
1.256236
1.3084719
1.2909282
1.3394752
1.3197659
1.2477692
1.2271285
1.2142999
1.2383267
1.329514
1.3129961
1.2749239
1.1944232
1.2453945
1.3532562
1.2523854
1.220495
1.2860603
1.2969989
1.2131014
1.2597342
1.2794267
1.3121076
1.3213687
1.2831844
1.3676047
1.3471957
1.2950282
1.2862287
1.1789827
1.2996178
1.2968304
1.2530594
1.2937586
1.2636323
1.2788906
1.3170222
1.279409
1.3186966
1.306608
1.2818241
1.2785218
1.249165
1.253107
1.2352104
1.3301871
1.1477832
1.2969787
1.259813
1.2636553
1.2100644
1.3410249
1.2358793
1.1989222
1.2495555
1.2992895
1.3703244
1.2009729
1.3180311
1.2622623
1.2882377
1.3017178
1.1732635
1.3063239
1.3105204
1.276994
1.2456762
1.1267631
1.2879913
1.1732125
1.2537138
1.2790059
1.2478354
1.2394557
1.2980998
1.2123094
1.2362454
1.2693373
1.30271
1.2605963
1.1928034
1.3036814
1.2990394
1.3010925
1.2771578
1.3591709
1.2650474
1.2388618
1.2624857
1.2954178
1.2460741
1.278851
1.2057493
1.3088684
1.3452722
1.2507432
1.2460624
1.2202476
1.3017595
1.1735942
1.2285571
1.1512561
1.3663995
1.2584407
1.328347
1.3031797
1.2818644
1.2938054
1.2059903
1.2702594
1.2886457
1.3241861
1.2209237
1.2363958
1.2392825
1.2785546
1.2551072
1.2761506
1.3218999
1.2261615
1.2858266
1.242239
1.267566
1.409691
1.161869
1.2315478
1.2028482
1.2214961
1.3321774
1.2278211
1.2990865
1.0187652
1.2672215
1.2387505
1.2028991
1.2735261
1.2430768
1.2377433
1.2544436
1.296279
1.2730855
1.3347421
1.3374071
1.2001433
1.2214935
1.2823138
1.3243904
1.2825745
1.2851058
1.1871724
1.3097358
1.2650652
1.2749813
1.272029
1.3502247
1.3067032
1.2751344
1.3405577
1.2204167
1.3406428
1.2241192
1.3308063
1.3067116
1.1944726
1.3026222
1.2995803
1.29532
1.2763591
1.292316
1.2303815
1.2720455
1.2660025
1.2422326
1.3045273
1.2957038
1.313446
1.2789111
1.2966291
1.2507339
1.3062582
1.2967608
1.306713
1.3032048
1.2833138
1.2996622
1.2668233
1.2336438
1.2884976
1.1945066
1.2353637
1.2227865
1.2672691
1.2841063
1.2454569
1.2516222
1.268563
1.2401468
1.2857358
1.2636516
1.2190628
1.307225
1.34045
1.3283224
1.2330371
1.3331891
1.2697632
1.2552137
1.3195319
1.2036159
1.2674243
1.2627206
1.3253171
1.3838317
1.2804068
1.2373084
1.2772863
1.2574186
1.2223092
1.3311692
1.2868134
1.2641709
1.3085599
1.2646673
1.2455397
1.2944944
1.2823762
1.2399787
1.2479074
1.2223275
1.2473811
1.2339026
1.3544185
1.3509312
1.252404
1.2941228
1.240473
1.3298699
1.262002
1.2102633
1.2854141
1.262619
1.2462399
1.1927216
1.3115261
1.2822477
1.2091243
1.2729077
1.2529068
1.3020456
1.2967925
1.2805679
1.2675607
1.2667978
1.2660489
1.2998992
1.2584839
1.2887361
1.2063009
1.2855045
1.3764412
1.3088601
1.2323554
1.234782
1.3107958
1.2724665
1.2201762
1.353839
1.3007187
1.2624758
1.317493
1.2200218
1.235426
1.3024232
1.2802253
1.3026245
1.23863
1.2619419
1.2241695
1.3142216
1.26899
1.2722486
1.2414904
1.3296206
1.271159
1.2426531
1.2352275
1.2580822
1.190532
1.2191865
1.2041559
1.2472922
1.3253386
1.3187172
1.2504003
1.21512
1.3239688
1.3069054
1.2417109
1.2931015
1.3463693
1.2312067
1.2656839
1.3445523
1.2943816
1.2050233
1.2826428
1.313402
1.2710545
1.271025
1.2976472
1.3044152
1.2606919
1.2823156
1.2481928
1.3252695
1.266211
1.2568655
1.35165
1.2780459
1.281378
1.2896049
1.2411886
1.3043566
1.3413401
1.2429143
1.2715716
1.1708562
1.3012958
1.2524028
1.2834451
1.3158474
1.2885209
1.1884667
1.2892547
1.2125454
1.218914
1.2560769
1.2780945
1.294383
1.3268414
1.2752848
1.2769263
1.2028877
1.2364125
1.2823396
1.2558844
1.1883098
1.2897797
1.302618
1.2471669
1.2305886
1.3472543
1.2849933
1.2568033
1.2187973
1.2747933
1.2997546
1.2911057
1.3170894
1.343088
1.2229495
1.2365416
1.2956437
1.2712839
1.2488225
1.3135772
1.2776588
1.2241545
1.2313236
1.2721405
1.3221669
1.2691133
1.2688813
1.2153833
1.2744856
1.2918401
1.1988345
1.1889027
1.3452995
1.3061364
1.2536623
1.2419379
1.2887197
1.3224311
1.1672424
1.1769826
1.2149547
1.2538528
1.2577916
1.3511983
1.2555552
1.2825558
1.2535043
1.257591
1.1804264
1.2614808
1.2494421
1.29471
1.353627
1.2377739
1.2662194
1.2925578
1.3624613
1.1681194
1.3152072
1.2410456
1.2502503
1.3084476
1.3070394
1.368875
1.2925812
1.283306
1.2722571
1.3037248
1.2540853
1.1682243
1.3031807
1.188148
1.222004
1.339015
1.2905064
1.259532
1.304058
1.272927
1.2122173
1.3470757
1.244699
1.3509314
1.3469632
1.277284
1.2208271
1.2384695
1.2156856
1.3002906
1.1637921
1.287143
1.272819
1.2815483
1.2207136
1.281187
1.1963296
1.3085737
1.3598338
1.1748703
1.2117962
1.2749655
1.2669113
1.235462
1.3396685
1.2845101
1.3103347
1.2740893
1.2728727
1.1682845
1.3249656
1.2189246
1.2934914
1.234951
1.2977477
1.2842588
1.177637
1.2109416
1.2920175
1.2934767
1.3398445
1.2971592
1.3239954
1.2145638
1.3619502
1.2888477
1.2942715
1.1740141
1.1982645
1.2379884
1.3145344
1.3140322
1.2069886
1.1938537
1.3418316
1.2836931
1.3037494
1.2699327
1.2402769
1.251199
1.2727969
1.2816333
1.2641861
1.2570574
1.1899847
1.245033
1.3238387
1.2875583
1.2667124
1.2026545
1.3086153
1.2637688
1.2981367
1.2599607
1.2841985
1.234811
1.3075404
1.253814
1.2271835
1.2794087
1.2800925
1.2023922
1.2809691
1.2740797
1.3426807
1.2514431
1.2684468
1.2831935
1.2084749
1.2675928
1.1520009
1.2567154
1.2085497
1.3157356
1.2903347
1.2816074
1.1879386
1.2165751
1.2873402
1.2585063
1.2263647
1.2985067
1.1856588
1.303118
1.3325855
1.2606022
1.2571499
1.2203071
1.2621264
1.182648
1.3119652
1.2975624
1.3177013
1.2525374
1.2327518
1.2404468
1.0971856
1.3989723
1.3177475
1.2095194
1.2793279
1.2393389
1.2846127
1.2697997
1.2822613
1.2232865
1.2452004
1.2632973
1.2608787
1.2494466
1.2923973
1.3283423
1.286675
1.3355169
1.2475338
1.3032568
1.2436619
1.2725179
1.2311532
1.2812862
1.204304
1.2356497
1.2719775
1.3323061
1.2519767
1.2301702
1.2657347
1.277331
1.2776066
1.2547055
1.2991495
1.216049
1.2467167
1.3550441
1.2727385
1.2685826
1.2735928
1.284661
1.2996271
1.2776842
1.1617346
1.3182921
1.2807429
1.2808876
1.1461252
1.2696681
1.2197789
1.2369106
1.2318926
1.2707397
1.2517228
1.2880373
1.2631884
1.2761543
1.327722
1.2238548
1.2551341
1.3000212
1.2578185
1.2407672
1.2472656
1.2704706
1.2709526
1.2674997
1.3461444
1.3337498
1.294929
1.3690917
1.2546691
1.2812514
1.2450885
1.2500854
1.3233199
1.2466879
1.2999516
1.244733
1.2673174
1.290991
1.2011153
1.2767649
1.3221486
1.2797394
1.2951767
1.2396946
1.2489209
1.2909791
1.2683413
1.2404366
1.2446023
1.2447374
1.2909745
1.3246119
1.3016816
1.2717805
1.3251741
1.2957901
1.227381
1.2288506
1.2808492
1.1802582
1.321091
1.2830217
1.2195519
1.3351674
1.2591703
1.2946556
1.2530721
1.179704
1.2254953
1.309725
1.218288
1.2505641
1.3355029
1.3022289
1.1833441
1.3243616
1.2728916
1.3710148
1.2387714
1.3440139
1.2458309
1.3054547
1.2663867
1.1194003
1.325269
1.2529695
1.2564943
1.1634042
1.3050334
1.2890011
1.2728312
1.2717235
1.2434771
1.2464457
1.2805778
1.2893314
1.2970037
1.2757872
1.2706302
1.2512989
1.2060523
1.1916265
1.2948569
1.2500422
1.1961219
1.1510048
1.4108218
1.2945192
1.2856922
1.2589512
1.3055062
1.2902687
1.2775251
1.2179446
1.2935723
1.3076947
1.262856
1.283469
1.325074
1.2061945
1.3008156
1.2030196
1.2583361
1.2504809
1.3320203
1.2915986
1.2688557
1.262603
1.2002888
1.2446901
1.2226942
1.3762761
1.185388
1.0900782
1.2262818
1.2632562
1.312058
1.2717775
1.2383368
1.2878058
1.245542
1.1989231
1.2089101
1.2996969
1.1813722
1.2647059
1.274874
1.2580825
1.2227799
1.3361995
1.3113294
1.2530981
1.2724204
1.2973099
1.2143486
1.2073596
1.2755591
1.2619218
1.3200643
1.2470065
1.2261372
1.2093699
1.2888823
1.2177585
1.2979662
1.278595
1.2652391
1.2632813
1.2600057
1.250951
1.2604781
1.2349653
1.2255995
1.2523191
1.3121121
1.3213152
1.2601272
1.2335037
1.3290837
1.2783917
1.2759674
1.2360122
1.1918658
1.2906513
1.3176768
1.2533765
1.3090163
1.2194929
1.3204675
1.3099506
1.2421119
1.3506703
1.2397056
1.1717958
1.2521931
1.3060966
1.285967
1.3104619
1.2586133
1.2884665
1.3006229
1.2843337
1.2886868
1.2944078
1.2742532
1.2308472
1.29853
1.2808325
1.297904
1.2459617
1.2841834
1.2645608
1.2621436
1.3227391
1.2405447
1.2603016
1.3153367
1.2862761
1.2993798
1.2839684
1.3143289
1.2696345
1.21065
1.229399
1.2742529
1.2054377
1.261781
1.3238198
1.2939636
1.1797884
1.100126
1.1653156
1.1788507
1.2974963
1.1795853
1.3028553
1.2599406
1.3295976
1.3544874
1.3441951
1.2991675
1.2452316
1.2625442
1.3619711
1.2616146
1.2914784
1.23642
1.2968755
1.2966155
1.2654619
1.1936388
1.296922
1.1595389
1.3187842
1.2795051
1.3021847
1.2514205
1.3278117
1.2186694
1.3044415
1.3161993
1.247485
1.3271146
1.2032192
1.1476343
1.3611891
1.2604523
1.2708148
1.2969968
1.359292
1.3317606
1.3139973
1.3069248
1.2516899
1.2870666
1.2375027
1.2747962
1.2330034
1.295301
1.3146782
1.2611467
1.2499462
1.3412372
1.2224777
1.2492917
1.2153258
1.2515501
1.3007238
1.3035867
1.2482638
1.185595
1.2728713
1.2344568
1.2956929
1.2276096
1.242044
1.3446317
1.3128028
1.1967976
1.1647441
1.2504227
1.2791945
1.2239311
1.2744852
1.288833
1.2617233
1.2765356
1.2498188
1.2225993
1.2287791
1.2688005
1.2126672
1.2420788
1.2944545
1.2493174
1.2877462
1.2981192
1.3066077
1.3102105
1.3015409
1.2765838
1.1566389
1.1746941
1.276451
1.2781867
1.2537234
1.2879584
1.2762146
1.2431355
1.2709651
1.2947047
1.3094182
1.2965283
1.2813867
1.2931206
1.2720594
1.2126391
1.2667565
1.2867619
1.2619901
1.2221487
1.2938087
1.249424
1.2600703
1.2740896
1.2026284
1.250659
1.2809587
1.2341983
1.2584879
1.283257
1.2489045
1.2784348
1.213711
1.2799027
1.2955316
1.1717732
1.2107785
1.2705303
1.290226
1.3099289
1.2509091
1.261216
1.2051446
1.2403591
1.23743
1.2491225
1.330728
1.2511178
1.3259693
1.1642776
1.201555
1.3481543
1.277932
1.2784908
1.2812784
1.2285006
1.3087766
1.2649425
1.2685406
1.3248799
1.2927461
1.2771269
1.2846041
1.2733957
1.3068843
1.276264
1.2599764
1.3123085
1.27176
1.2510996
1.2950699
1.1788555
1.3293295
1.2060759
1.2654862
1.3478415
1.1908152
1.1948462
1.2119787
1.3233263
1.2628573
1.2935848
1.30516
1.2308899
1.3425908
1.2930918
1.285372
1.1627842
1.1731597
1.3233976
1.2544394
1.2273194
1.2917712
1.2948632
1.2539141
1.2968119
1.322873
1.2456622
1.1910669
1.3294951
1.3006406
1.243876
1.274831
1.2290595
1.3179493
1.275673
1.2412953
1.2791791
1.1749315
1.2557616
1.3112826
1.1605144
1.306132
1.3199365
1.1746019
1.1983829
1.2281154
1.2433581
1.2228574
1.2176542
1.2865508
1.3753679
1.2585835
1.2475154
1.2815506
1.2642657
1.2830958
1.2362027
1.1963161
1.300841
1.3377085
1.2732737
1.1730905
1.2757293
1.2902081
1.2640216
1.3048624
1.3399954
1.2935193
1.2046654
1.3511794
1.2661417
1.285361
1.2698126
1.1983811
1.2571766
1.2966156
1.2565706
1.2762156
1.2875249
1.2381477
1.3231263
1.1971085
1.3028636
1.2346691
1.3327117
1.2520189
1.2119606
1.3221402
1.1595559
1.2338705
1.2707758
1.2476146
1.239834
1.2509289
1.2251351
1.2303817
1.266029
1.2106704
1.2475162
1.2775291
1.2285869
1.1732619
1.250002
1.3134942
1.2594286
1.2169436
1.2197708
1.2601689
1.3494427
1.2441509
1.243035
1.2734724
1.2762852
1.2183577
1.2603467
1.2847639
1.3101224
1.2068903
1.1638753
1.2867353
1.2298975
1.3546321
1.2333069
1.2160335
1.2255068
1.2670703
1.3008251
1.2875977
1.3072582
1.2037451
1.2412629
1.2759347
1.2167871
1.289186
1.15466
1.2525717
1.2780893
1.2475264
1.2564044
1.216281
1.2719365
1.3401084
1.289717
1.247169
1.2195468
1.2791436
1.1872807
1.2698097
1.2813897
1.34315
1.2674611
1.2603745
1.254823
1.2386286
1.1761644
1.3232228
1.338062
1.2532867
1.315909
1.2668053
1.3345032
1.2604097
1.3459948
1.2527255
1.3108767
1.3010596
1.2038203
1.2163062
1.2764541
1.2221497
1.2884184
1.3100514
1.153744
1.2601931
1.2691917
1.2234919
1.2550048
1.2798781
1.291595
1.267673
1.2375789
1.303276
1.216504
1.2757647
1.3641828
1.2510448
1.2413414
1.3115398
1.293055
1.2508142
1.3070474
1.2442062
1.2490331
1.2092073
1.204177
1.3328311
1.3032863
1.2637209
1.2537996
1.2986038
1.2225875
1.2866421
1.2363288
1.2305224
1.2646754
1.2184398
1.3071426
1.3093417
1.2457463
1.3215775
1.2416943
1.2722212
1.2564424
1.2824256
1.3714389
1.233886
1.3333691
1.3036702
1.2486047
1.2749965
1.2073201
1.3062465
1.2482351
1.315323
1.2531769
1.283518
1.2648051
1.2363439
1.256426
1.2727723
1.2889906
1.3148478
1.2800575
1.2378099
1.1817319
1.239764
1.2118232
1.3302388
1.338161
1.2818955
1.2745334
1.2326722
1.3100255
1.3319196
1.3164244
1.271539
1.31501
1.3470855
1.2365094
1.2923976
1.3139344
1.2496024
1.2552369
1.1685897
1.25319
1.2107805
1.174751
1.253623
1.278142
1.3494589
1.1985645
1.1130657
1.211037
1.3011923
1.2683384
1.2639031
1.2351043
1.3233244
1.3379855
1.2555401
1.2894843
1.2419081
1.2096325
1.3095652
1.2416131
1.2184997
1.313008
1.2624763
1.273176
1.2921593
1.2605655
1.207036
1.3048979
1.2513646
1.1976628
1.2266159
1.2446969
1.3177946
1.2890003
1.3200707
1.224499
1.3376058
1.2257142
1.2955458
1.321537
1.2313347
1.2055011
1.3248651
1.3042036
1.3336916
1.3041445
1.287473
1.2510273
1.2581592
1.2488935
1.3303752
1.2680786
1.3033502
1.2752789
1.2161171
1.2908721
1.2161388
1.2452338
1.339622
1.3446486
1.2354217
1.2644887
1.2883629
1.2844254
1.2716327
1.3066479
1.2879565
1.3337984
1.1949729
1.2616241
1.1894547
1.2491044
1.2998698
1.2865753
1.2833762
1.3004804
1.315505
1.2703271
1.2522278
1.281447
1.2590933
1.3142729
1.2610977
1.215977
1.3620458
1.2942629
1.3297777
1.3432811
1.233368
1.2286022
1.2872728
1.1948392
1.3046131
1.2980537
1.2194321
1.1433806
1.2942921
1.3432548
1.2908063
1.2758942
1.2332106
1.2649766
1.1490304
1.215339
1.2967079
1.3033972
1.307944
1.3295783
1.3122625
1.1572928
1.2815121
1.1574707
1.2577475
1.328214
1.3547384
1.2629558
1.3103226
1.2194085
1.3170917
1.2670963
1.3222643
1.3094664
1.1769356
1.2760247
1.2983088
1.3220642
1.2337967
1.2786452
1.1089112
1.2464068
1.2376451
1.2652059
1.2552885
1.2158717
1.1577051
1.26616
1.226555
1.2372867
1.2112911
1.322482
1.2404118
1.2852427
1.1746353
1.1760975
1.179287
1.2649834
1.2866993
1.2624375
1.30561
1.2144897
1.1356281
1.2287703
1.2444046
1.3051304
1.2613397
1.2960439
1.1242673
1.2390282
1.2796869
1.3111117
1.3036592
1.3437777
1.2672753
1.2809678
1.250325
1.2708321
1.2478136
1.2164654
1.3001645
1.261626
1.3296516
1.1698538
1.2315552
1.1757022
1.3206216
1.2581944
1.2789655
1.3162458
1.332642
1.2484664
1.252273
1.312212
1.3054755
1.2417084
1.3315165
1.2137733
1.2247369
1.2753582
1.2840941
1.3245873
1.2315307
1.2352178
1.2436231
1.2520871
1.2745881
1.2738209
1.3259159
1.2888523
1.2718768
1.2801887
1.3736427
1.2630415
1.2645855
1.2487614
1.3265934
1.2947669
1.1879904
1.2763972
1.278905
1.3041795
1.2784688
1.2434998
1.2121308
1.2727051
1.2946563
1.1761427
1.2987638
1.2498791
1.2590079
1.2839994
1.3367372
1.2265656
1.3354932
1.1999916
1.3097146
1.2556554
1.2915974
1.2628895
1.2348223
1.287424
1.2718847
1.300067
1.2631309
1.3134761
1.2398915
1.2498337
1.3082145
1.2673452
1.265095
1.2559483
1.2978144
1.2158484
1.2194163
1.0897763
1.1670842
1.3345909
1.2008314
1.2956686
1.2377506
1.1153752
1.2926896
1.2483909
1.2107781
1.3028884
1.2949426
1.2447773
1.2920693
1.2112315
1.2755232
1.3015242
1.3398774
1.2943219
1.2788093
1.272644
1.2255034
1.3076031
1.1976912
1.2392669
1.3637426
1.2705641
1.2805052
1.2643335
1.3394228
1.1912452
1.2646818
1.3338794
1.3350925
1.278082
1.2912419
1.3192554
1.1885114
1.3001019
1.2533689
1.2679081
1.222116
1.253911
1.162199
1.218149
1.2922173
1.2763548
1.3400148
1.2490016
1.274735
1.2703685
1.286669
1.1676372
1.2838572
1.2772639
1.2770741
1.3164016
1.2817615
1.1844859
1.0804511
1.3300873
1.2414324
1.3141586
1.2333744
1.2373145
1.1460681
1.1517396
1.3259954
1.2556539
1.2972311
1.2856545
1.3148129
1.2914001
1.2287223
1.199876
1.2966925
1.2905469
1.3054672
1.258193
1.3105398
1.2727623
1.2626019
1.2510879
1.2684332
1.2161237
1.2907653
1.3161129
1.2582672
1.221844
1.2772094
1.2495817
1.3054788
1.2694788
1.2470196
1.246087
1.3170499
1.2580093
1.2107484
1.1872644
1.28407
1.2568216
1.1656694
1.2502837
1.2765367
1.2340682
1.1924145
1.2171547
1.2593392
1.2513278
1.3139539
1.2896705
1.2904129
1.326019
1.2013061
1.3293006
1.2020848
1.2471437
1.2505034
1.2729366
1.248529
1.2867627
1.2173953
1.3455379
1.3195283
1.3453385
1.2446332
1.2372992
1.2736734
1.2970433
1.2516499
1.2841578
1.3127047
1.3100109
1.1615502
1.3017247
1.3027109
1.1766386
1.2413627
1.3065784
1.225992
1.2418002
1.2732239
1.3130417
1.2684624
1.3076648
1.1615446
1.2107728
1.3029289
1.2670121
1.2889128
1.2955372
1.2665997
1.2791004
1.2254034
1.2111897
1.2829282
1.2643604
1.2168612
1.2834556
1.2367024
1.2669728
1.339467
1.2801439
1.2176845
1.2680998
1.2333739
1.3521067
1.3013353
1.2024523
1.3216102
1.2282254
1.31053
1.2006873
1.2824624
1.2472756
1.2682903
1.2916328
1.3191373
1.2197807
1.264979
1.2732092
1.2636528
1.1498288
1.2845002
1.3090639
1.3211305
1.2529658
1.249883
1.2801414
1.2993743
1.2325616
1.3386487
1.2261533
1.2752485
1.2291496
1.2150142
1.2526076
1.3436236
1.2186911
1.2664692
1.1865504
1.1839747
1.308437
1.2942027
1.1150696
1.2382566
1.3102338
1.2578118
1.2832773
1.3054831
1.2772667
1.2047229
1.2183735
1.2004719
1.2764256
1.1979164
1.3143065
1.2733382
1.2663503
1.2872274
1.361233
1.2373888
1.0672326
1.3323807
1.2875743
1.3121432
1.2150055
1.2914019
1.2359412
1.2901067
1.3830647
1.2458858
1.3510518
1.2422571
1.2970382
1.2264698
1.1894164
1.216325
1.3319601
1.2824197
1.2501506
1.2925808
1.2616872
1.2419605
1.2373585
1.2141019
1.2894793
1.242148
1.255376
1.3166702
1.2799417
1.2738483
1.3122494
1.2991343
1.1553596
1.2208287
1.2932296
1.2936567
1.2481546
1.2656403
1.2352659
1.2848606
1.2920328
1.273211
1.2893126
1.2744775
1.2645943
1.2548993
1.244107
1.2496423
1.3315842
1.2843792
1.3024042
1.303671
1.2914186
1.2984902
1.203398
1.1994452
1.2279894
1.2835073
1.2664516
1.306237
1.2934711
1.3193872
1.1967871
1.2670099
1.2851447
1.274262
1.2705221
1.2554489
1.2738014
1.259664
1.2880816
1.2520016
1.3000219
1.2613287
1.2084141
1.2526686
1.3546562
1.2700746
1.3336529
1.1992865
1.2415726
1.3001313
1.2361834
1.2633824
1.2124937
1.3387105
1.2816573
1.3123178
1.2436571
1.1753668
1.3104463
1.3286066
1.268254
1.2259245
1.2522252
1.256214
1.2158375
1.2020268
1.2824223
1.2896533
1.2487667
1.2291918
1.2295704
1.2920413
1.284806
1.258189
1.1869928
1.1882439
1.3487949
1.3237591
1.3056666
1.3340003
1.3889258
1.2773073
1.2685436
1.3198848
1.3288423
1.2443471
1.2518164
1.2635492
1.2981356
1.3132156
1.222677
1.3159769
1.1543684
1.2345964
1.276231
1.272667
1.2162435
1.3310562
1.2819461
1.3131838
1.2490978
1.2731595
1.3422506
1.2553364
1.3433464
1.2449543
1.266589
1.2537022
1.2138019
1.3160205
1.293293
1.3296822
1.3343507
1.2872517
1.3275974
1.2001846
1.2964814
1.2795471
1.2456867
1.2682517
1.2406305
1.1699564
1.3224775
1.2581506
1.2607602
1.2770548
1.2850065
1.2300167
1.2598952
1.2844663
1.2508942
1.2878153
1.1921287
1.2933607
1.2726171
1.217699
1.3060435
1.3301346
1.204524
1.3142192
1.253446
1.2227952
1.2863926
1.3485235
1.2828729
1.26996
1.2543137
1.3413097
1.2677529
1.1949512
1.2557707
1.25212
1.3136469
1.28751
1.2524288
1.2559172
1.2386434
1.2309675
1.3182421
1.1683233
1.3081005
1.2215579
1.3565664
1.2067043
1.2927332
1.2896366
1.2457069
1.292049
1.2165946
1.2461421
1.2312238
1.2731638
1.2884536
1.1996597
1.356611
1.1382732
1.2723536
1.3626828
1.2188752
1.2659917
1.3142586
1.3312657
1.3004098
1.3093189
1.3279755
1.3123717
1.2669704
1.2418721
1.1852189
1.180177
1.2721919
1.2309406
1.3052669
1.2860003
1.3222485
1.2721714
1.3282994
1.2638003
1.3119988
1.2561783
1.2800529
1.2278292
1.2178862
1.253717
1.2899368
1.1973885
1.3139718
1.2931509
1.2710903
1.2726179
1.2590485
1.2905707
1.327403
1.2835777
1.201179
1.2496669
1.3206403
1.2336392
1.2095718
1.2106926
1.3537734
1.2662097
1.256661
1.2272074
1.1922727
1.2987092
1.2241633
1.2943487
1.2681836
1.3041879
1.2480102
1.28228
1.2286847
1.3277433
1.2486067
1.323484
1.3039024
1.346871
1.2687128
1.1563531
1.2357975
1.3254578
1.2137341
1.285676
1.348302
1.276798
1.3085914
1.2679136
1.2184988
1.2162478
1.2943894
1.2803931
1.2818824
1.2982392
1.2642705
1.3207859
1.249996
1.2983379
1.2048364
1.2968148
1.3309752
1.274234
1.2640445
1.1457224
1.1860278
1.312391
1.2842145
1.3283918
1.2838881
1.2373264
1.2715701
1.179035
1.3173602
1.1842496
1.2697052
1.3040631
1.28863
1.2831099
1.2608771
1.3462257
1.3570943
1.2977979
1.2815864
1.3243299
1.205234
1.2490443
1.3191444
1.2811853
1.2511783
1.267432
1.1813368
1.2638335
1.3302159
1.1922281
1.2713425
1.2913222
1.1960858
1.2609631
1.2691529
1.2746763
1.1866808
1.2711267
1.373318
1.1894333
1.3175335
1.2801698
1.2972296
1.1908417
1.2932098
1.2675349
1.3597491
1.2963744
1.3133317
1.3197148
1.2403806
1.1928601
1.2533734
1.3417549
1.2574781
1.346092
1.2771785
1.2934566
1.2356381
1.3124918
1.186405
1.2208583
1.2752268
1.3098192
1.2910885
1.1596704
1.3348932
1.298961
1.1965764
1.2730346
1.2900841
1.2536583
1.2368886
1.2481772
1.1995811
1.2595067
1.2527289
1.2952044
1.3013839
1.2343884
1.249798
1.2600182
1.265188
1.3287414
1.322741
1.3252413
1.2804229
1.164622
1.3222718
1.3488612
1.3401732
1.3710926
1.2527726
1.16773
1.311202
1.3316588
1.294385
1.3001026
1.3095585
1.2687185
1.2768116
1.3111379
1.3103329
1.2604389
1.266945
1.301872
1.2940006
1.1855345
1.3017977
1.3156207
1.2975923
1.2797234
1.2485509
1.2141645
1.257103
1.325495
1.2315129
1.3533142
1.1946831
1.2651892
1.2212013
1.1956036
1.2579249
1.2788923
1.297856
1.2653193
1.2643945
1.2775687
1.2278576
1.3342367
1.1963117
1.3082209
1.2853951
1.2045699
1.2504606
1.223857
1.1928632
1.2346048
1.246785
1.3025693
1.1769727
1.2207214
1.2679296
1.3030181
1.273604
1.1774613
1.2885252
1.3299242
1.2474827
1.3130239
1.18541
1.3374875
1.2433527
1.2773073
1.199586
1.2527099
1.2421584
1.3083643
1.2621534
1.2697102
1.2731893
1.266243
1.1805978
1.1930696
1.2769675
1.2870022
1.2426926
1.2058418
1.2782269
1.3315129
1.2360308
1.2520825
1.3159511
1.2563024
1.303904
1.271633
1.2209102
1.2663853
1.3068401
1.2801397
1.3128245
1.2816963
1.2935281
1.3045104
1.2075568
1.189913
1.2181466
1.2782483
1.2676502
1.1671574
1.2735496
1.2202032
1.2411332
1.2586635
1.1898595
1.2862492
1.2857168
1.2072694
1.3091999
1.2560308
1.2791197
1.3075173
1.310685
1.2150409
1.2492858
1.228837
1.263029
1.3236812
1.2989285
1.3481393
1.2630428
1.2945161
1.3228222
1.232139
1.1791742
1.21207
1.3216362
1.2891724
1.2977116
1.2505853
1.3056365
1.3241484
1.3103807
1.2022533
1.3435767
1.2987598
1.2788887
1.3527362
1.1809182
1.24491
1.2799125
1.2344515
1.2141318
1.2904146
1.1778728
1.2539527
1.2720659
1.2131321
1.2670892
1.2375016
1.2737038
1.311069
1.2479007
1.3240626
1.3027209
1.2926061
1.231662
1.2413561
1.3030655
1.1925392
1.2232964
1.3280637
1.2818934
1.2524629
1.2897182
1.253274
1.2221886
1.3172374
1.298537
1.3258064
1.2281065
1.2640902
1.2957865
1.3245765
1.3009579
1.2730862
1.2736666
1.2164918
1.2865622
1.2884853
1.2416098
1.278944
1.2396381
1.2154398
1.3064691
1.3035738
1.3118187
1.2952971
1.2115573
1.3200508
1.2601348
1.2725874
1.3137343
1.2769482
1.2502221
1.2899004
1.2479591
1.2848427
1.3015616
1.2789152
1.3397689
1.2485945
1.2217956
1.2482235
1.3154263
1.24121
1.2887285
1.2275417
1.2876552
1.1939368
1.2442523
1.2465258
1.2413518
1.3444355
1.2441928
1.3473641
1.3388866
1.2570894
1.2284594
1.2830113
1.2688559
1.3226857
1.2765603
1.2835891
1.2229266
1.1473274
1.236857
1.1727146
1.3201532
1.2310779
1.3441889
1.321227
1.2794108
1.2358508
1.2663248
1.322262
1.3314036
1.2867777
1.2722114
1.2582252
1.2640803
1.317374
1.2998888
1.2598747
1.2210763
1.3109722
1.2147686
1.2266057
1.3045917
1.23757
1.3285158
1.3057543
1.1309869
1.2970927
1.2750797
1.2737083
1.1555328
1.3975575
1.3217734
1.2534497
1.2218537
1.2442858
1.2910674
1.269253
1.2659338
1.2540843
1.2653475
1.2731818
1.3291572
1.1827385
1.2472769
1.3117899
1.3436453
1.2804815
1.2917998
1.2276561
1.2722273
1.296443
1.2740337
1.2467338
1.3111556
1.2338123
1.1967669
1.1772506
1.2743009
1.2395018
1.3302617
1.2944165
1.2936676
1.2997892
1.2384346
1.2408525
1.2530828
1.253152
1.1941855
1.2210886
1.2508632
1.265644
1.191538
1.224865
1.2893863
1.262176
1.2529974
1.287443
1.203026
1.2119861
1.2538028
1.3358562
1.3100839
1.2975466
1.1626954
1.2976929
1.2070038
1.2632152
1.2723911
1.3145204
1.2625685
1.3254353
1.2034446
1.260006
1.3041341
1.3259135
1.3061327
1.2151303
1.2893671
1.3164095
1.3163235
1.2816048
1.2582006
1.3312835
1.2031229
1.293658
1.3148191
1.2957041
1.204467
1.3052298
1.273751
1.2437445
1.3450536
1.1814415
1.263928
1.2401702
1.285967
1.3035672
1.2327576
1.244944
1.1979272
1.261045
1.2313905
1.3238935
1.2385391
1.1893973
1.368818
1.2926655
1.3128427
1.1578274
1.2720486
1.2354724
1.2576087
1.2485907
1.2903051
1.1442194
1.330946
1.2627363
1.1731496
1.278518
1.3123946
1.350364
1.269654
1.3228205
1.2857772
1.2686851
1.1868315
1.261928
1.2769753
1.2647142
1.1972489
1.275755
1.295974
1.2531183
1.2791834
1.2649071
1.2402159
1.240342
1.2893832
1.3071773
1.1857989
1.2508712
1.2586313
1.2582934
1.2504257
1.267288
1.2426252
1.2800246
1.2301522
1.3103285
1.2544634
1.2619472
1.3082101
1.2351671
1.3380105
1.3521926
1.2926127
1.2701526
1.2365834
1.2353377
1.2054187
1.1538892
1.2760131
1.3344846
1.2318916
1.2478487
1.2468327
1.3112147
1.308625
1.2684512
1.1973464
1.2733071
1.1558151
1.0910258
1.2754531
1.3114922
1.3129394
1.2998078
1.2450087
1.2005038
1.3018554
1.2330143
1.1820248
1.1883817
1.2747428
1.2296963
1.2545391
1.2282233
1.2560107
1.3173134
1.2257023
1.3463991
1.2197554
1.3120044
1.2964914
1.2785382
1.2631338
1.239155
1.3163791
1.2033979
1.1580429
1.2039521
1.266095
1.2767847
1.2428074
1.2857368
1.3833334
1.2660253
1.2950226
1.3066137
1.2447555
1.2254097
1.2352161
1.2636218
1.2446611
1.2626264
1.2614517
1.2405499
1.1949385
1.2675307
1.2539318
1.267713
1.2645854
1.375243
1.315671
1.3715719
1.2071694
1.2108086
1.337084
1.3023024
1.2313981
1.249152
1.2118169
1.1639235
1.2015935
1.2435062
1.2030523
1.3139956
1.311517
1.2798204
1.2139549
1.269655
1.2970892
1.262078
1.283313
1.1896995
1.3062301
1.2471652
1.2844247
1.2722993
1.1929972
1.2606124
1.3132687
1.2918639
1.2338105
1.2620096
1.3116884
1.2475172
1.2378489
1.2565895
1.2100266
1.3259395
1.2851942
1.1816311
1.2568681
1.245064
1.3284125
1.3472745
1.2755488
1.2849078
1.3461412
1.3255285
1.1423588
1.2214102
1.3158047
1.3281012
1.2964971
1.3108983
1.1366026
1.22023
1.2225599
1.3133974
1.2996006
1.2642659
1.3228941
1.3019843
1.2964616
1.2543607
1.3149557
1.2297161
1.2170151
1.2701558
1.3337862
1.3096988
1.3453609
1.2713027
1.3569019
1.2835122
1.2183194
1.286123
1.2863008
1.2756195
1.2159019
1.3507669
1.1732192
1.2836092
1.2364423
1.2365234
1.1858195
1.3370315
1.1403072
1.3300833
1.313146
1.3354871
1.3170621
1.1973069
1.2559416
1.264811
1.2383692
1.2556629
1.243386
1.2538185
1.3588399
1.2995739
1.0975063
1.2461829
1.292592
1.2762505
1.2834024
1.2401334
1.301158
1.3040676
1.32389
1.263527
1.2027682
1.2926087
1.2451456
1.3449349
1.2656722
1.3645825
1.3925049
1.2846311
1.2628691
1.1744039
1.2858943
1.3310043
1.270019
1.2820594
1.3292127
1.3006403
1.2272074
1.2911344
1.2398167
1.2131474
1.244206
1.2887545
1.3091483
1.3009589
1.3231215
1.3130208
1.2395815
1.3530824
1.3037648
1.2928252
1.2549505
1.3442001
1.2401623
1.330175
1.2871478
1.2154129
1.1724055
1.2855066
1.3403281
1.2952605
1.2675672
1.104686
1.2811298
1.2997158
1.2646912
1.3001404
1.2700217
1.270197
1.200537
1.3427805
1.1298642
1.247369
1.2113528
1.283653
1.2175506
1.2527484
1.2670178
1.303518
1.2695748
1.2065213
1.3265169
1.221962
1.2878184
1.2674296
1.2986777
1.2898239
1.3126144
1.359265
1.2747359
1.2020118
1.2741398
1.2075331
1.2713327
1.3002
1.1662658
1.2789897
1.2627251
1.2619303
1.3021337
1.2595582
1.2742225
1.3060317
1.3503724
1.2612886
1.2546074
1.3317292
1.358597
1.1849765
1.251889
1.2053845
1.2580807
1.2862372
1.2323666
1.2570186
1.2987468
1.2847637
1.3366084
1.2687945
1.2232296
1.322761
1.2158082
1.182205
1.2685263
1.2377925
1.3022718
1.3074434
1.2726089
1.255721
1.3081193
1.2475499
1.2714169
1.2720613
1.2748718
1.3032829
1.217453
1.283921
1.3647691
1.2879796
1.2366681
1.2431272
1.2779937
1.3058133
1.2240223
1.332526
1.2680633
1.2652106
1.331573
1.2799207
1.2969551
1.2338666
1.2631187
1.2532732
1.3093064
1.3124466
1.3153106
1.203082
1.294562
1.3008418
1.2652858
1.1954994
1.2354903
1.2876143
1.2034185
1.2429641
1.202544
1.2310138
1.2738345
1.2754017
1.3051252
1.2783066
1.2750582
1.3178289
1.1737199
1.2223909
1.2031072
1.284263
1.3128259
1.2394197
1.2626235
1.258696
1.334481
1.329994
1.2661713
1.2830015
1.2495112
1.280042
1.2866431
1.2977116
1.2470806
1.2873157
1.3096257
1.2595545
1.2577245
1.2676746
1.3169149
1.3074303
1.2479513
1.2656466
1.2868183
1.2564619
1.3189633
1.1461581
1.2252388
1.298398
1.2627687
1.3263421
1.2337952
1.2557948
1.250063
1.3132327
1.3179331
1.2652075
1.2929862
1.1861856
1.1711433
1.2018392
1.3151181
1.3125093
1.2351507
1.2608751
1.3606684
1.2838213
1.2744243
1.2299023
1.2107677
1.2865822
1.2719944
1.3856996
1.2290835
1.2322662
1.1742619
1.3187207
1.2570341
1.2145542
1.1839855
1.312436
1.3063145
1.2802773
1.2022429
1.3199975
1.2493587
1.2743657
1.2356927
1.2751489
1.1532401
1.3074154
1.2209425
1.3297455
1.2485291
1.2763205
1.2589927
1.2450639
1.3294957
1.198122
1.3071837
1.2971923
1.2807695
1.209559
1.2485437
1.190417
1.1753116
1.2571726
1.2047715
1.2546787
1.2309572
1.2923688
1.2745091
1.2227485
1.2709492
1.2766851
1.3068217
1.2528702
1.2903824
1.2411585
1.3106741
1.2457758
1.1695372
1.2613587
1.3041456
1.2952645
1.2212017
1.2227225
1.2920871
1.2460122
1.2756594
1.2480203
1.194144
1.263244
1.2708465
1.2893322
1.2543623
1.188609
1.270761
1.2615427
1.1492289
1.3040028
1.2671664
1.223726
1.3559321
1.2418702
1.2177439
1.221039
1.2564123
1.2740177
1.3721766
1.290563
1.2442896
1.2588559
1.3233196
1.2132573
1.2211535
1.2490809


==> data/laion10M-q10k-q-gt-dist.dat <==
x,ood_y,id_y
5.960464477539063e-08,0.0,648.0
0.025586005300283432,0.0,788.0
0.05117195099592209,0.0,1245.0
0.07675789296627045,0.0,1297.0
0.1023438423871994,0.0,1484.0
0.12792979180812836,0.0,1070.0
0.15351572632789612,0.0,910.0
0.17910167574882507,0.0,677.0
0.20468762516975403,0.0,525.0
0.2302735596895218,0.0,407.0
0.25585952401161194,0.0,299.0
0.2814454436302185,0.0,232.0
0.30703139305114746,0.0,168.0
0.3326173424720764,0.0,115.0
0.35820329189300537,0.0,64.0
0.3837892413139343,0.0,39.0
0.4093751907348633,0.0,20.0
0.43496114015579224,0.0,6.0
0.4605470597743988,0.0,4.0
0.48613300919532776,2.0,2.0
0.5117189884185791,9.0,0.0
0.5373048782348633,42.0,0.0
0.5628908276557922,368.0,0.0
0.5884767770767212,1603.0,0.0
0.6140627264976501,3941.0,0.0
0.6396486759185791,3284.0,0.0
0.6652346253395081,733.0,0.0
0.690820574760437,18.0,0.0


==> data/t2i-10M-1nn-100nn-dist.dat <==
index ood id
2 0.32681066 0.20634854
12 0.35640755 0.23374254
22 0.36915934 0.24482717
32 0.3746563 0.25220892
42 0.38095507 0.25907105
52 0.3870679 0.26147828
62 0.39072022 0.26563346
72 0.39314806 0.26959497
82 0.39841878 0.2729134
92 0.4010043 0.27473623
99 0.4031843 0.27702075

==> data/t2i-mdist.dat <==
x,ood_y,id_y
5.961511019504317,0.0,760.0
7.420321299895748,0.0,1926.0
8.87913158028718,0.0,2314.0
10.337941860678608,0.0,4058.0
11.79675214107004,0.0,9391.0
13.25556242146147,2.0,45333.0
14.714372701852902,441.0,32690.0
16.17318298224433,5985.0,3337.0
17.631993262635763,13249.0,191.0
19.090803543027192,15987.0,0.0
20.549613823418625,15650.0,0.0
22.008424103810054,13430.0,0.0
23.467234384201486,10189.0,0.0
24.92604466459292,7476.0,0.0
26.384854944984347,5409.0,0.0
27.843665225375776,3757.0,0.0
29.30247550576721,2611.0,0.0
30.76128578615864,1804.0,0.0
32.22009606655007,1404.0,0.0
33.678906346941496,1008.0,0.0
35.13771662733293,709.0,0.0
36.59652690772436,420.0,0.0
38.055337188115786,262.0,0.0
39.51414746850722,131.0,0.0
40.97295774889865,51.0,0.0
42.43176802929008,17.0,0.0
43.890578309681516,3.0,0.0
45.34938859007294,5.0,0.0


==> data/t2i10M-ood-q10k-q-gt-dist.dat <==
x
-0.5233686
-0.4398641
-0.56458855
-0.5796153
-0.4411474
-0.50860435
-0.5378706
-0.50329757
-0.4689082
-0.48647907
-0.5126
-0.52854437
-0.44126648
-0.51542276
-0.48280683
-0.5075185
-0.56736463
-0.5660802
-0.52504665
-0.54538876
-0.5530968
-0.52694863
-0.47063693
-0.53768027
-0.4786881
-0.56674033
-0.55312175
-0.5138272
-0.48177677
-0.47732797
-0.5080894
-0.4838975
-0.50067043
-0.48064727
-0.49770203
-0.5032347
-0.4660238
-0.44514924
-0.5279711
-0.5186688
-0.48014382
-0.5078903
-0.48343334
-0.47034752
-0.5440909
-0.524505
-0.5343235
-0.5680544
-0.5313828
-0.4794576
-0.49141052
-0.557159
-0.5121905
-0.566862
-0.5643517
-0.5530865
-0.54464775
-0.5904479
-0.48936567
-0.4144734
-0.50705266
-0.48844904
-0.48294273
-0.4977497
-0.5419075
-0.4934292
-0.47346947
-0.45688313
-0.4414685
-0.49514925
-0.48610166
-0.5044486
-0.57414687
-0.49120608
-0.51423
-0.5736032
-0.4705196
-0.5014045
-0.45747203
-0.42096484
-0.4152752
-0.5415481
-0.44759387
-0.49389592
-0.5074471
-0.49935293
-0.49534583
-0.54564244
-0.553772
-0.46076667
-0.4877679
-0.54056036
-0.5631727
-0.54848886
-0.5214069
-0.6222278
-0.48283648
-0.45363054
-0.49519596
-0.45850033
-0.57294685
-0.5339326
-0.45378727
-0.4716417
-0.51666105
-0.43128678
-0.54302514
-0.53448725
-0.5073831
-0.5345771
-0.49133852
-0.52319133
-0.4258032
-0.5594408
-0.47956088
-0.45024574
-0.44150418
-0.5605159
-0.47927645
-0.43214676
-0.51250106
-0.5247927
-0.49242333
-0.5173123
-0.48234242
-0.51745766
-0.49356192
-0.5209128
-0.5229911
-0.46175414
-0.6128938
-0.4815033
-0.54368937
-0.43038237
-0.4659999
-0.54673594
-0.5089499
-0.46551153
-0.43334195
-0.47506788
-0.522481
-0.4820343
-0.49708655
-0.493124
-0.5421278
-0.53597057
-0.52322906
-0.48042277
-0.52978855
-0.52502805
-0.5231376
-0.52504486
-0.5744357
-0.49229223
-0.51589566
-0.4369216
-0.4795032
-0.4898678
-0.492806
-0.5444266
-0.4900527
-0.5125714
-0.5339702
-0.4810544
-0.54662955
-0.5124357
-0.4823496
-0.44762835
-0.4986463
-0.49184674
-0.55003285
-0.5314921
-0.51513284
-0.5012235
-0.4397857
-0.5717249
-0.49708414
-0.4887912
-0.47840592
-0.4679606
-0.5441464
-0.5294087
-0.5697082
-0.5282787
-0.519679
-0.548092
-0.5278912
-0.4610842
-0.46889493
-0.44928235
-0.4878293
-0.47060996
-0.5220964
-0.5439343
-0.5728502
-0.48679522
-0.49205303
-0.4856214
-0.5353989
-0.45273304
-0.46408516
-0.5433421
-0.49462202
-0.52770776
-0.53025
-0.51414424
-0.5773281
-0.5036657
-0.50066644
-0.45048666
-0.5046697
-0.4573887
-0.5297058
-0.50929576
-0.52954483
-0.48284885
-0.5077486
-0.5294081
-0.5182449
-0.52511215
-0.48139945
-0.5108733
-0.5441935
-0.5197518
-0.50870913
-0.5041488
-0.5037146
-0.53063
-0.5047189
-0.56616175
-0.4743246
-0.47825718
-0.4890899
-0.5038666
-0.5211933
-0.522586
-0.5799188
-0.48694664
-0.50862545
-0.51876277
-0.48080403
-0.5157225
-0.5123046
-0.51716435
-0.5646796
-0.531157
-0.44518653
-0.5060559
-0.4635686
-0.48875874
-0.5180918
-0.47219822
-0.4025034
-0.5190181
-0.43807337
-0.52123725
-0.50299865
-0.4995239
-0.4541489
-0.50609106
-0.51021427
-0.47666696
-0.53371006
-0.48248553
-0.47626403
-0.5066477
-0.49426892
-0.49393252
-0.45848566
-0.49424818
-0.51307774
-0.47839853
-0.49697772
-0.5274376
-0.49880928
-0.5001563
-0.49416247
-0.49403647
-0.5469191
-0.5055924
-0.513527
-0.51188284
-0.5611633
-0.46203932
-0.53660095
-0.51184714
-0.4993108
-0.48389956
-0.47823817
-0.5568327
-0.47596058
-0.46301872
-0.49807683
-0.5427173
-0.4384412
-0.52139306
-0.46149468
-0.5940809
-0.4996059
-0.4996684
-0.504527
-0.5604492
-0.5596607
-0.53041214
-0.5055469
-0.49387208
-0.5453222
-0.47135305
-0.505317
-0.53427655
-0.44716957
-0.5244134
-0.52526224
-0.51727426
-0.50240433
-0.47985807
-0.493532
-0.45477578
-0.44422814
-0.5087822
-0.47565305
-0.47788778
-0.45785543
-0.45752025
-0.51396555
-0.54536194
-0.4785283
-0.49608937
-0.507959
-0.4705194
-0.5328485
-0.49205753
-0.57759935
-0.48270938
-0.51093316
-0.465098
-0.5664545
-0.47955886
-0.5451492
-0.48724645
-0.54493636
-0.51499724
-0.5048987
-0.5894482
-0.5633332
-0.5466392
-0.4824813
-0.48411742
-0.41803896
-0.48934546
-0.526784
-0.49486667
-0.47261912
-0.50181
-0.52944577
-0.47851074
-0.47990724
-0.47021225
-0.4622869
-0.55485713
-0.46774817
-0.44129717
-0.49721628
-0.51549524
-0.51438826
-0.5863137
-0.49288642
-0.48309928
-0.48086065
-0.53074455
-0.5058981
-0.5115893
-0.62061393
-0.57557046
-0.51572216
-0.55033225
-0.49223664
-0.5382686
-0.49263078
-0.54856884
-0.528331
-0.48457542
-0.5771193
-0.4759926
-0.5108269
-0.4643012
-0.4613269
-0.5445603
-0.45015836
-0.5161271
-0.5200283
-0.50794774
-0.5647874
-0.4883662
-0.60503644
-0.4833991
-0.50533605
-0.5322897
-0.48827443
-0.44838557
-0.53496873
-0.45443362
-0.44531056
-0.4815242
-0.56087047
-0.49556655
-0.53006977
-0.5419579
-0.5166842
-0.54776996
-0.47625124
-0.49233598
-0.48544642
-0.4749926
-0.5003097
-0.50709784
-0.5736485
-0.5243484
-0.47353756
-0.5235459
-0.46555594
-0.5040351
-0.49055317
-0.47578356
-0.5494701
-0.49945968
-0.4771328
-0.53517115
-0.514944
-0.50077534
-0.51627725
-0.51704806
-0.5000037
-0.5554057
-0.45848644
-0.5328985
-0.5994449
-0.4964433
-0.5083266
-0.4996855
-0.5207347
-0.53005946
-0.50660044
-0.585977
-0.5274142
-0.47653028
-0.46681005
-0.5075419
-0.47489524
-0.5054444
-0.4850748
-0.5396245
-0.48906
-0.4699684
-0.5688684
-0.5115483
-0.54745233
-0.52099574
-0.4865044
-0.46577537
-0.5119082
-0.5250585
-0.5290627
-0.54524493
-0.45636472
-0.5517757
-0.4697783
-0.55478275
-0.5439087
-0.5098948
-0.48654896
-0.5079041
-0.51619184
-0.47277877
-0.51658046
-0.49515188
-0.54377955
-0.56234443
-0.4846174
-0.5313931
-0.57562965
-0.59399897
-0.49180177
-0.54633063
-0.5285535
-0.50652504
-0.49817723
-0.4668286
-0.45270893
-0.54131573
-0.48888534
-0.51186913
-0.50600594
-0.52038
-0.5210488
-0.5603881
-0.44899672
-0.47716096
-0.5758158
-0.43630004
-0.46997255
-0.46838892
-0.52781683
-0.49945417
-0.43875027
-0.48895857
-0.5419153
-0.46305934
-0.48040578
-0.53244746
-0.5846409
-0.5463935
-0.48883003
-0.51240814
-0.5754367
-0.5106534
-0.552861
-0.50585634
-0.5174465
-0.54700136
-0.5131976
-0.58805436
-0.45841214
-0.48019755
-0.4813711
-0.4538724
-0.51460385
-0.553582
-0.51999223
-0.5538249
-0.50839496
-0.46044123
-0.507094
-0.57690454
-0.5390115
-0.47007802
-0.5466476
-0.45325863
-0.50430745
-0.4886807
-0.5191812
-0.5374146
-0.542647
-0.4926048
-0.52373177
-0.55326635
-0.46146166
-0.5347347
-0.5056469
-0.45973048
-0.5412136
-0.4918114
-0.53799194
-0.5113583
-0.5306823
-0.58012474
-0.47908962
-0.5198821
-0.42085356
-0.47480717
-0.5683035
-0.58172756
-0.44979498
-0.5196841
-0.46818042
-0.48803416
-0.5695595
-0.4787327
-0.48922202
-0.49901962
-0.51739717
-0.49429494
-0.5264158
-0.50986457
-0.5396349
-0.47634184
-0.47896785
-0.5133359
-0.50942284
-0.46983147
-0.51490384
-0.52542734
-0.5188875
-0.53861725
-0.48727748
-0.5523639
-0.5532065
-0.48172536
-0.4700547
-0.596677
-0.4888519
-0.44949722
-0.5778418
-0.5558148
-0.48788825
-0.48920456
-0.4576683
-0.48490533
-0.50701106
-0.5088906
-0.554451
-0.5388575
-0.5645986
-0.46156135
-0.55150574
-0.5394451
-0.52427995
-0.48295018
-0.49508774
-0.51924056
-0.4625761
-0.5146148
-0.54710716
-0.49179944
-0.42003155
-0.547704
-0.44424286
-0.4631355
-0.48684576
-0.48210183
-0.48056585
-0.49256015
-0.5077229
-0.4852805
-0.5285569
-0.5286641
-0.54651093
-0.47480997
-0.5058507
-0.52856404
-0.46549052
-0.5140542
-0.44792485
-0.53529185
-0.47646448
-0.46272758
-0.5131787
-0.47214133
-0.49592078
-0.4788884
-0.5027904
-0.5454608
-0.52196586
-0.47570416
-0.44891873
-0.48376775
-0.5162511
-0.5426766
-0.470172
-0.51675004
-0.5397072
-0.50148433
-0.5153823
-0.4944063
-0.4741253
-0.47305977
-0.50475246
-0.49373215
-0.5076823
-0.49096546
-0.48018372
-0.489104
-0.62579393
-0.47446185
-0.514777
-0.5235418
-0.5085959
-0.5075423
-0.49534923
-0.52649426
-0.4337811
-0.49554962
-0.42798844
-0.5163753
-0.5068846
-0.5858352
-0.51643187
-0.55802375
-0.51604134
-0.51095957
-0.5333177
-0.47005585
-0.57418036
-0.5140424
-0.46427003
-0.48480695
-0.51506317
-0.5603019
-0.5042025
-0.47738677
-0.5175012
-0.5253796
-0.47878197
-0.46256313
-0.48020574
-0.49470952
-0.46311206
-0.4316856
-0.5247723
-0.5073428
-0.5582442
-0.55297107
-0.4457048
-0.502465
-0.49293792
-0.49040776
-0.5195349
-0.4889308
-0.45960793
-0.47449124
-0.543025
-0.45157126
-0.5070932
-0.51802915
-0.5540496
-0.54023045
-0.4626387
-0.5325718
-0.5941748
-0.5624745
-0.5272147
-0.49502456
-0.5000426
-0.64930695
-0.508254
-0.5211765
-0.5306382
-0.49194035
-0.5600471
-0.44637486
-0.53463674
-0.51700336
-0.48850653
-0.5229697
-0.5911185
-0.5554026
-0.46791497
-0.45316783
-0.4732385
-0.5168035
-0.5601778
-0.46305457
-0.49491876
-0.48497555
-0.5526635
-0.49117953
-0.49438044
-0.48873106
-0.47060284
-0.49786833
-0.5520796
-0.578431
-0.49691823
-0.5148107
-0.51018345
-0.45153725
-0.53018314
-0.44787154
-0.47039455
-0.54857355
-0.4947478
-0.46771845
-0.53144175
-0.50283843
-0.5150298
-0.51720434
-0.5816378
-0.5502944
-0.5049956
-0.4857025
-0.54808307
-0.53511184
-0.47681442
-0.48269284
-0.52141094
-0.5264653
-0.5331688
-0.5344436
-0.48518902
-0.6107232
-0.5424647
-0.5045141
-0.48441136
-0.5199621
-0.5043763
-0.49642628
-0.59985477
-0.45250672
-0.5305845
-0.5874972
-0.4777824
-0.47485805
-0.50256604
-0.45881438
-0.4865071
-0.5152262
-0.517465
-0.4521789
-0.54695714
-0.50179195
-0.43865457
-0.47462422
-0.5410198
-0.46480164
-0.5208402
-0.45620647
-0.5187394
-0.55522853
-0.459077
-0.5452738
-0.5394399
-0.53229696
-0.48790404
-0.5277201
-0.44370636
-0.4652186
-0.5379419
-0.48193666
-0.47709042
-0.48161912
-0.51289546
-0.5602073
-0.47618997
-0.4764644
-0.4786427
-0.49709395
-0.5210799
-0.48407832
-0.47040698
-0.4975945
-0.4895166
-0.45301682
-0.587729
-0.4686192
-0.53247726
-0.49685308
-0.5054249
-0.4982121
-0.47159308
-0.5498179
-0.5191148
-0.48161042
-0.56328815
-0.4551244
-0.5144276
-0.55576617
-0.50500846
-0.42727628
-0.49225065
-0.49779847
-0.5411433
-0.46148404
-0.48846862
-0.5599069
-0.4870059
-0.4809396
-0.5250338
-0.5345486
-0.45374453
-0.5004096
-0.42532817
-0.5457636
-0.55800915
-0.48273832
-0.54571223
-0.50429934
-0.54135585
-0.5149478
-0.49578118
-0.51925224
-0.50788224
-0.5049585
-0.46398923
-0.48110145
-0.51671195
-0.52151316
-0.58905596
-0.4586417
-0.5334901
-0.4952002
-0.46130502
-0.49218932
-0.5370977
-0.5061562
-0.49576867
-0.52901536
-0.5136275
-0.5255341
-0.48831064
-0.49244177
-0.4526923
-0.5193125
-0.5603281
-0.5286084
-0.49586213
-0.4930171
-0.51569325
-0.5021778
-0.47173232
-0.531491
-0.54820734
-0.47356653
-0.46821797
-0.46846238
-0.53355396
-0.5082237
-0.49961016
-0.4712519
-0.5310848
-0.458543
-0.46359658
-0.45619163
-0.47230202
-0.47875208
-0.46623763
-0.4916912
-0.5200309
-0.5057391
-0.47376093
-0.5183221
-0.4996187
-0.5661584
-0.5798931
-0.5220561
-0.5466084
-0.55699897
-0.48129576
-0.50180936
-0.5008454
-0.4778929
-0.51896524
-0.49472794
-0.5428026
-0.5261414
-0.5354278
-0.43385062
-0.49995995
-0.5248597
-0.47150153
-0.47901458
-0.54578906
-0.5055575
-0.52409
-0.51568776
-0.5074167
-0.5779021
-0.5047442
-0.53262323
-0.50486356
-0.52834934
-0.4622206
-0.5420584
-0.56065595
-0.47409782
-0.5017936
-0.5434072
-0.48193556
-0.55908924
-0.47315633
-0.4477664
-0.49598587
-0.46101227
-0.5329139
-0.53005385
-0.48161376
-0.39783394
-0.5008694
-0.47258228
-0.4949929
-0.49420214
-0.4798053
-0.48351616
-0.45885384
-0.5215766
-0.52563846
-0.4973899
-0.4945632
-0.4960915
-0.44406554
-0.47965202
-0.53612167
-0.53451973
-0.5168783
-0.47354907
-0.46146196
-0.48352075
-0.47064137
-0.4789143
-0.5531733
-0.4507461
-0.46376297
-0.45978832
-0.55915165
-0.5128556
-0.46469715
-0.50001043
-0.48613754
-0.55056274
-0.49142292
-0.52171636
-0.5130763
-0.48699397
-0.49464655
-0.4634674
-0.49169555
-0.51403934
-0.5080511
-0.5496283
-0.5032088
-0.46646798
-0.5136713
-0.49609905
-0.47080988
-0.51100934
-0.54067284
-0.4917699
-0.43473345
-0.48842648
-0.46716246
-0.5325925
-0.45382926
-0.51473165
-0.51373965
-0.5589508
-0.50349206
-0.49631867
-0.4751148
-0.5503365
-0.45421118
-0.5638439
-0.539713
-0.48134312
-0.49064136
-0.44705176
-0.4751507
-0.47236767
-0.52826285
-0.47440043
-0.56285906
-0.47015008
-0.5674665
-0.43265498
-0.51490146
-0.5103978
-0.49368194
-0.55754906
-0.5253196
-0.51580495
-0.5176114
-0.519101
-0.46913424
-0.49951273
-0.4848463
-0.474004
-0.5529511
-0.53629297
-0.5302041
-0.60304916
-0.5543779
-0.52770036
-0.5133483
-0.5745887
-0.47640038
-0.52422106
-0.5364413
-0.54612046
-0.47745097
-0.49519846
-0.4861512
-0.56074923
-0.5733236
-0.4971643
-0.5132085
-0.49414396
-0.5145668
-0.5001801
-0.4409738
-0.52360433
-0.55689865
-0.51951784
-0.4976767
-0.5406023
-0.4841288
-0.59551287
-0.48932764
-0.5126332
-0.58169794
-0.5066045
-0.4674058
-0.4921893
-0.5099657
-0.5111847
-0.5026047
-0.5382963
-0.5428706
-0.52371967
-0.50521356
-0.46071714
-0.49256432
-0.44508028
-0.50485617
-0.53862464
-0.5567835
-0.5259802
-0.45753682
-0.5041925
-0.51162344
-0.524348
-0.45269784
-0.48947108
-0.5071794
-0.45177954
-0.49730146
-0.53602034
-0.49157122
-0.507102
-0.4801644
-0.5106976
-0.4960586
-0.4452399
-0.5619051
-0.5037546
-0.5433572
-0.5143321
-0.55234843
-0.46116135
-0.460406
-0.47037223
-0.50025636
-0.47165048
-0.55380464
-0.49919263
-0.49678203
-0.45573846
-0.4713038
-0.5670062
-0.51682216
-0.5390435
-0.51576525
-0.54619664
-0.4706629
-0.4831978
-0.49049413
-0.47491536
-0.5282452
-0.5416609
-0.5246481
-0.5642947
-0.51648766
-0.5111325
-0.45762837
-0.5363048
-0.5033569
-0.50419456
-0.48834965
-0.48664412
-0.5237629
-0.4466495
-0.48157108
-0.5308481
-0.47692692
-0.47445244
-0.5016949
-0.5455779
-0.5013706
-0.5528546
-0.5759726
-0.46284524
-0.51037556
-0.4637534
-0.50044364
-0.47598284
-0.51472497
-0.47985426
-0.5383402
-0.51934016
-0.43817005
-0.5652765
-0.591676
-0.52455956
-0.495245
-0.47842523
-0.50190866
-0.51289016
-0.51269245
-0.49882028
-0.49951383
-0.5288353
-0.46859136
-0.4550642
-0.51624423
-0.4712227
-0.5021293
-0.5326379
-0.46569312
-0.4730019
-0.4983349
-0.4324969
-0.52712375
-0.51369137
-0.48500034
-0.52263767
-0.5487966
-0.48941854
-0.5355059
-0.5424204
-0.45741895
-0.5293034
-0.5234539
-0.49076882
-0.49319974
-0.5675488
-0.47591412
-0.49077898
-0.5944353
-0.5461049
-0.5277089
-0.5978658
-0.52047294
-0.47954205
-0.4904328
-0.49571085
-0.4818679
-0.5017747
-0.47223583
-0.4777361
-0.44996613
-0.5091021
-0.46228233
-0.48936722
-0.4848439
-0.5484437
-0.46270078
-0.542488
-0.5054513
-0.47914872
-0.49511302
-0.50044084
-0.52014554
-0.48503962
-0.48921525
-0.46274167
-0.4659112
-0.5344267
-0.5924867
-0.48618495
-0.4807235
-0.47322926
-0.4820309
-0.48948488
-0.53084266
-0.49819878
-0.4490449
-0.5459895
-0.4525072
-0.5370583
-0.47701606
-0.50136155
-0.49122083
-0.53741175
-0.5401208
-0.4977351
-0.51979834
-0.49691665
-0.5136168
-0.5085075
-0.5239718
-0.4846867
-0.49657008
-0.513215
-0.4943499
-0.47056976
-0.533797
-0.50199014
-0.5316516
-0.477715
-0.46743137
-0.4973961
-0.49484527
-0.5251182
-0.4594121
-0.53772724
-0.5687988
-0.5058338
-0.51265305
-0.4824715
-0.45627916
-0.49578628
-0.5418602
-0.4733822
-0.48129988
-0.5108627
-0.5203531
-0.5007668
-0.5271396
-0.48956504
-0.5523506
-0.47277018
-0.49985224
-0.5260284
-0.49808195
-0.4202366
-0.4654312
-0.4277496
-0.51055425
-0.505314
-0.49235058
-0.5223967
-0.45530716
-0.50658
-0.52250296
-0.49004045
-0.50268537
-0.49824172
-0.46498334
-0.49538624
-0.47219628
-0.48225102
-0.49150753
-0.52942294
-0.5546658
-0.50938946
-0.47830376
-0.48922387
-0.4904882
-0.5064873
-0.52698475
-0.44643024
-0.44440705
-0.49608898
-0.5248245
-0.53656584
-0.55024266
-0.433601
-0.50003254
-0.48405173
-0.46901625
-0.51379836
-0.5508545
-0.4754763
-0.6064394
-0.5706794
-0.4605715
-0.5063213
-0.5655803
-0.4775744
-0.4950741
-0.60860837
-0.46660545
-0.49952146
-0.4506419
-0.48777115
-0.4498571
-0.46667558
-0.57107276
-0.5539167
-0.5106243
-0.4796835
-0.46491843
-0.6403855
-0.52714646
-0.47149822
-0.40841565
-0.5242411
-0.49004903
-0.4753499
-0.40805668
-0.50769407
-0.5244376
-0.5289192
-0.5133258
-0.5185303
-0.4990346
-0.5503371
-0.4873907
-0.52556527
-0.56193787
-0.50122815
-0.5217855
-0.44920233
-0.49200803
-0.49745634
-0.50309926
-0.5438974
-0.50957423
-0.47787055
-0.55861443
-0.5698605
-0.49549717
-0.5090807
-0.5360295
-0.6131219
-0.52671504
-0.5472885
-0.50842535
-0.5389173
-0.46085152
-0.5190311
-0.4342929
-0.45325035
-0.5703725
-0.46317697
-0.47268704
-0.45501578
-0.5274169
-0.45406818
-0.46194685
-0.5109985
-0.5143136
-0.48638666
-0.41388494
-0.55670273
-0.54945034
-0.56643164
-0.5084822
-0.5031996
-0.47589204
-0.45846167
-0.46933922
-0.4774597
-0.54399014
-0.591426
-0.551866
-0.5853736
-0.50618196
-0.5398384
-0.55294746
-0.47107822
-0.55609685
-0.44039798
-0.49498832
-0.4995656
-0.4968351
-0.51521355
-0.47728968
-0.47148648
-0.5342033
-0.51774865
-0.47010985
-0.4862764
-0.57334274
-0.47707978
-0.5303264
-0.47621563
-0.49748784
-0.500927
-0.5486091
-0.4480253
-0.4463502
-0.5282521
-0.55526036
-0.5233817
-0.53297824
-0.501076
-0.52213013
-0.5178024
-0.51619285
-0.46704504
-0.52006114
-0.49650553
-0.48992014
-0.5186918
-0.53650844
-0.61373764
-0.5356959
-0.5288742
-0.46680725
-0.51593184
-0.5578566
-0.43919426
-0.5168065
-0.46437696
-0.47727528
-0.5087542
-0.4584953
-0.50737035
-0.45653445
-0.49815372
-0.49967992
-0.51043487
-0.3988618
-0.49078363
-0.5110829
-0.5659463
-0.5202744
-0.5313071
-0.50058174
-0.5541273
-0.50949925
-0.48192427
-0.5014791
-0.5348602
-0.51454693
-0.5242093
-0.5067971
-0.48308516
-0.53632325
-0.4783988
-0.52645624
-0.50312436
-0.5448834
-0.5048546
-0.4735149
-0.48287708
-0.5308652
-0.51778144
-0.51316833
-0.5015699
-0.47740638
-0.48623118
-0.46715173
-0.51363784
-0.5275793
-0.53025556
-0.48377705
-0.4695137
-0.4889262
-0.5551969
-0.4841585
-0.5155933
-0.50778353
-0.50959784
-0.5266275
-0.5070271
-0.51716197
-0.50092334
-0.5651917
-0.46618026
-0.5545456
-0.472706
-0.5198209
-0.4936796
-0.5278253
-0.53170735
-0.46669587
-0.5059689
-0.4438134
-0.5027242
-0.50625527
-0.4787708
-0.45458207
-0.51108485
-0.4893727
-0.44444463
-0.48923734
-0.48414427
-0.48556647
-0.5621017
-0.5242681
-0.49760422
-0.4726392
-0.5011326
-0.46489102
-0.4601109
-0.5327574
-0.5069248
-0.49317116
-0.47104108
-0.50963795
-0.47299325
-0.4781762
-0.49088004
-0.4955584
-0.5685828
-0.50879645
-0.47739157
-0.54361755
-0.48487967
-0.5085903
-0.51153153
-0.51578486
-0.46493477
-0.48318177
-0.48601145
-0.51622915
-0.49770027
-0.5161904
-0.47506702
-0.51898867
-0.48897788
-0.5104512
-0.51388407
-0.5409226
-0.49360934
-0.44625315
-0.49129844
-0.47647578
-0.5064444
-0.48673788
-0.557183
-0.44812512
-0.48164082
-0.5745916
-0.5015705
-0.5030846
-0.5654132
-0.5487065
-0.5124022
-0.47285917
-0.46702257
-0.5082523
-0.49896413
-0.56060416
-0.5556203
-0.49786764
-0.538615
-0.5056479
-0.4708428
-0.48295927
-0.53838265
-0.55824023
-0.51115173
-0.49113175
-0.5144047
-0.49554786
-0.4826307
-0.51128304
-0.49391747
-0.49123532
-0.4929622
-0.44147804
-0.5116145
-0.53608555
-0.49298847
-0.5495447
-0.5164172
-0.49767718
-0.46714506
-0.55220675
-0.4597492
-0.47877038
-0.50782174
-0.45956776
-0.49108398
-0.54772997
-0.4879935
-0.45945585
-0.4580862
-0.47058564
-0.45767322
-0.53238034
-0.49254537
-0.49851987
-0.54300594
-0.49235636
-0.5014255
-0.5413426
-0.53892493
-0.52948153
-0.53704894
-0.502708
-0.45062348
-0.52080286
-0.43176213
-0.5745882
-0.44614184
-0.4950749
-0.51941705
-0.47600007
-0.5175316
-0.58419436
-0.4331812
-0.48736617
-0.46663994
-0.5369976
-0.48776227
-0.4350826
-0.4572566
-0.5163251
-0.49198684
-0.47387
-0.4625801
-0.5221186
-0.46522412
-0.51481193
-0.5142738
-0.53710294
-0.4624821
-0.47044313
-0.4422345
-0.5551973
-0.50492954
-0.52998847
-0.49818784
-0.4978633
-0.49360776
-0.5421777
-0.44541302
-0.5016891
-0.52332056
-0.48658976
-0.48821288
-0.57398385
-0.5021783
-0.48719183
-0.51273537
-0.5283524
-0.5822365
-0.4661293
-0.45783594
-0.4998145
-0.5707118
-0.49407503
-0.5780767
-0.46534872
-0.46848428
-0.4325172
-0.5016882
-0.46807444
-0.49413085
-0.46177843
-0.4882969
-0.47558248
-0.49679
-0.48912066
-0.4608022
-0.48483747
-0.48190415
-0.5723491
-0.49239793
-0.5247133
-0.6191183
-0.46525663
-0.4554194
-0.58204675
-0.46958292
-0.5120425
-0.50957406
-0.55602276
-0.5568253
-0.48773208
-0.52471715
-0.5160426
-0.5139284
-0.45044774
-0.5351229
-0.49913275
-0.4575956
-0.51152056
-0.5519313
-0.51304317
-0.45264688
-0.5141495
-0.52620864
-0.46823505
-0.46524924
-0.54047847
-0.51714927
-0.52681
-0.49219203
-0.5374982
-0.47577888
-0.49618915
-0.57673126
-0.53967553
-0.5651202
-0.55278355
-0.47579518
-0.46685556
-0.5078702
-0.47096637
-0.44527692
-0.4710126
-0.50590765
-0.529513
-0.5583865
-0.46082863
-0.4876565
-0.4793801
-0.491656
-0.53181344
-0.53083146
-0.47615796
-0.47293007
-0.52651674
-0.5372859
-0.5018018
-0.44631344
-0.53464663
-0.428173
-0.47804457
-0.53805566
-0.5201801
-0.4871336
-0.58579093
-0.49949837
-0.5382583
-0.51952314
-0.47737095
-0.47331437
-0.62672025
-0.5501616
-0.51989365
-0.4367483
-0.5475808
-0.5046431
-0.5126028
-0.4242758
-0.523985
-0.54027957
-0.50467885
-0.5230984
-0.5638069
-0.5263858
-0.51134825
-0.50891805
-0.48529837
-0.49229643
-0.46397388
-0.53921694
-0.46475655
-0.48805735
-0.53526247
-0.52450806
-0.45997044
-0.41955087
-0.49782732
-0.48044676
-0.52320725
-0.4625622
-0.5238641
-0.5489328
-0.43680507
-0.49441814
-0.4332969
-0.5809737
-0.45179397
-0.47856316
-0.48766074
-0.48733136
-0.49828613
-0.51410806
-0.54480183
-0.483525
-0.4637494
-0.51740134
-0.48037168
-0.5033921
-0.538049
-0.5085314
-0.4805486
-0.53159124
-0.52388185
-0.45898393
-0.5420354
-0.5030815
-0.50126165
-0.5034488
-0.5008718
-0.5280472
-0.5368879
-0.47588798
-0.48995963
-0.48416466
-0.4592827
-0.5365297
-0.4706771
-0.53506815
-0.57185334
-0.49433532
-0.54409033
-0.52131015
-0.47921634
-0.5181863
-0.47693905
-0.44474363
-0.5242165
-0.5648608
-0.4496135
-0.5030169
-0.50232905
-0.48523027
-0.4935486
-0.48062396
-0.5135561
-0.532112
-0.4742569
-0.58094007
-0.4964182
-0.5077605
-0.50816834
-0.55791664
-0.55781955
-0.5396539
-0.49349588
-0.5037509
-0.5295748
-0.51387376
-0.46998554
-0.45632136
-0.5037662
-0.52397573
-0.4891409
-0.45695993
-0.5202433
-0.5174799
-0.5129068
-0.5672283
-0.46866485
-0.5070628
-0.5346416
-0.521745
-0.4757217
-0.54866904
-0.48503923
-0.4757117
-0.56017214
-0.5174604
-0.4887347
-0.49528754
-0.5047138
-0.49516153
-0.5154636
-0.4823326
-0.5007189
-0.5250751
-0.4931753
-0.51572114
-0.4574058
-0.46995243
-0.51188654
-0.4590159
-0.5043077
-0.4363138
-0.46314737
-0.46772096
-0.44875604
-0.4748679
-0.4948311
-0.5218899
-0.6060322
-0.4850122
-0.5277582
-0.5443598
-0.51841694
-0.54376227
-0.5350009
-0.51327294
-0.5079787
-0.48197484
-0.44760647
-0.4171232
-0.51307404
-0.5490861
-0.48778027
-0.54470855
-0.5115031
-0.4641085
-0.5026704
-0.4615741
-0.52072704
-0.5014259
-0.49889633
-0.4973878
-0.59007835
-0.4677568
-0.47565532
-0.50065446
-0.4913685
-0.50824565
-0.4959434
-0.45463747
-0.487735
-0.5381854
-0.50385654
-0.4794886
-0.4940391
-0.47142926
-0.4916821
-0.5337071
-0.53604203
-0.4616376
-0.4813408
-0.51143485
-0.52408594
-0.5521699
-0.47328806
-0.5409853
-0.493913
-0.5257262
-0.54418075
-0.50358003
-0.49688253
-0.5159635
-0.509234
-0.5024804
-0.49900737
-0.45257875
-0.55424607
-0.52788615
-0.49864945
-0.4947862
-0.5314062
-0.50264376
-0.486752
-0.39682597
-0.52135766
-0.49414936
-0.52602226
-0.54664874
-0.517219
-0.5133879
-0.5106423
-0.45918274
-0.4756451
-0.48325184
-0.4994194
-0.52474064
-0.5643472
-0.5164005
-0.46193254
-0.48835403
-0.45998982
-0.50278896
-0.5081542
-0.50896585
-0.5090944
-0.5484982
-0.4471854
-0.52926874
-0.47473645
-0.51040405
-0.48152852
-0.5144643
-0.53388214
-0.5199625
-0.48206007
-0.5137242
-0.45362774
-0.52380216
-0.49841163
-0.49427482
-0.5017178
-0.5501507
-0.53749514
-0.5095898
-0.47642705
-0.5186552
-0.4516033
-0.52631986
-0.482858
-0.48011753
-0.49627203
-0.5280455
-0.57474315
-0.5210393
-0.4925824
-0.4936682
-0.4978567
-0.48697123
-0.5281353
-0.5167531
-0.492863
-0.50893193
-0.52980006
-0.52077514
-0.43221465
-0.5512891
-0.45549965
-0.5613191
-0.5506534
-0.5030985
-0.53578573
-0.5161659
-0.52706265
-0.44293818
-0.43701252
-0.45275402
-0.43580872
-0.47718614
-0.5348827
-0.43663716
-0.46621636
-0.560776
-0.47801182
-0.5299064
-0.52351135
-0.45250502
-0.55033004
-0.52027726
-0.54884243
-0.4558677
-0.48468322
-0.4935584
-0.5892634
-0.5159994
-0.5316903
-0.52625805
-0.44231808
-0.52659845
-0.4943632
-0.56135637
-0.50329447
-0.560661
-0.47915822
-0.50483614
-0.441189
-0.45242375
-0.48000327
-0.52664715
-0.53735733
-0.5541848
-0.5377479
-0.57513255
-0.47734737
-0.48449305
-0.5176453
-0.4533476
-0.46450022
-0.51397866
-0.49068573
-0.5018225
-0.47148827
-0.48671997
-0.5154008
-0.5038578
-0.4510021
-0.5272622
-0.51517737
-0.4795344
-0.44624436
-0.43465945
-0.51028216
-0.55436534
-0.45342904
-0.52779853
-0.42213336
-0.4959096
-0.47292456
-0.523383
-0.49330804
-0.4878783
-0.4934691
-0.45737424
-0.49029636
-0.52574074
-0.5460105
-0.48460606
-0.503431
-0.48304075
-0.5403926
-0.5292731
-0.5575559
-0.47354865
-0.46662417
-0.49784625
-0.51902103
-0.5362374
-0.4705432
-0.53050876
-0.45436475
-0.5367468
-0.47853318
-0.48947987
-0.49888209
-0.47479934
-0.4983987
-0.5088994
-0.513128
-0.48524272
-0.5321193
-0.5219162
-0.46789014
-0.52024335
-0.49598148
-0.52772087
-0.47275606
-0.4664667
-0.468192
-0.5488189
-0.5236641
-0.5541757
-0.47760832
-0.50967485
-0.43988177
-0.49730998
-0.4712359
-0.5251998
-0.50671554
-0.48582923
-0.52174866
-0.50389063
-0.5580435
-0.52495104
-0.5311566
-0.47556672
-0.51972467
-0.5587098
-0.5329348
-0.5318317
-0.5264256
-0.49839512
-0.5445392
-0.48421073
-0.488839
-0.50303555
-0.5211666
-0.48140374
-0.54414374
-0.5376984
-0.51937443
-0.54502696
-0.52307755
-0.49284503
-0.46054637
-0.4653358
-0.5804062
-0.5781141
-0.5542091
-0.5648694
-0.5168011
-0.5128676
-0.45810574
-0.44460446
-0.4740481
-0.50615335
-0.52434844
-0.46914425
-0.50710666
-0.45056504
-0.4610067
-0.49382684
-0.5417173
-0.5462806
-0.49834952
-0.5304423
-0.52195764
-0.5401625
-0.54233134
-0.4830806
-0.5261395
-0.50081205
-0.55514956
-0.49339184
-0.4752888
-0.52338153
-0.47599223
-0.5073055
-0.47428855
-0.4926589
-0.4466649
-0.49691278
-0.5223978
-0.45778024
-0.549218
-0.5083702
-0.46113282
-0.48787448
-0.49408293
-0.49871525
-0.48647523
-0.5106537
-0.47208056
-0.5121812
-0.5360988
-0.44683075
-0.50552607
-0.6029909
-0.47620788
-0.47312918
-0.49372664
-0.47858986
-0.53312683
-0.55023104
-0.4963177
-0.5148712
-0.45811835
-0.44534314
-0.5616091
-0.4920592
-0.46708757
-0.50683826
-0.5363067
-0.5249565
-0.5682565
-0.4842254
-0.52207065
-0.4762237
-0.58467066
-0.49645385
-0.5013665
-0.46211892
-0.50307995
-0.46699548
-0.5327367
-0.48094454
-0.54204136
-0.516579
-0.49153468
-0.566165
-0.5254502
-0.5189241
-0.4712251
-0.5905082
-0.50858665
-0.4934881
-0.5003945
-0.50612324
-0.5472159
-0.49192724
-0.53943664
-0.4881846
-0.51023805
-0.51613796
-0.558996
-0.51887727
-0.5339538
-0.5157546
-0.5438515
-0.5032654
-0.47388878
-0.49118564
-0.5015003
-0.5157432
-0.49619836
-0.42782134
-0.4819116
-0.5648471
-0.4948296
-0.51757944
-0.48795894
-0.49529076
-0.5041104
-0.54491496
-0.54712594
-0.5031834
-0.5015847
-0.5168685
-0.53908193
-0.47045633
-0.4957645
-0.4872913
-0.536919
-0.47114158
-0.5707089
-0.48961765
-0.5382918
-0.51502466
-0.4667476
-0.48392293
-0.49838337
-0.5279586
-0.53040814
-0.4275562
-0.50426275
-0.51499104
-0.44371155
-0.56282175
-0.5298459
-0.55217665
-0.5117539
-0.5271151
-0.5113028
-0.49156347
-0.4459335
-0.4888969
-0.45990142
-0.5172761
-0.56927276
-0.5252036
-0.5210535
-0.43429333
-0.57541937
-0.48479974
-0.5487328
-0.45808014
-0.557913
-0.49684426
-0.48671725
-0.4335214
-0.5090094
-0.48050365
-0.5810306
-0.49564904
-0.51118654
-0.4802696
-0.50201917
-0.63177973
-0.43554962
-0.5510957
-0.5046975
-0.53254664
-0.47466546
-0.48259833
-0.47123307
-0.51504177
-0.54084235
-0.538157
-0.49518108
-0.52985746
-0.53655756
-0.52360576
-0.48924154
-0.52157223
-0.4891589
-0.5508887
-0.45777142
-0.5259694
-0.48297548
-0.5164789
-0.5287992
-0.43949568
-0.48221585
-0.47124866
-0.45840135
-0.51970446
-0.5359599
-0.49409908
-0.48191056
-0.50901306
-0.5474532
-0.49117467
-0.5285234
-0.51957494
-0.52654546
-0.48717305
-0.49442267
-0.4469895
-0.50841933
-0.5313703
-0.51357514
-0.469478
-0.4813427
-0.4875278
-0.43810284
-0.4743784
-0.5021079
-0.54425627
-0.50652206
-0.40456507
-0.49063468
-0.5178619
-0.48797372
-0.4610583
-0.49114257
-0.5185693
-0.48619512
-0.4837208
-0.52052486
-0.49522185
-0.42888165
-0.51807934
-0.5370433
-0.4890419
-0.54163826
-0.4753468
-0.466074
-0.5003342
-0.51324964
-0.46945536
-0.481205
-0.5169189
-0.46283665
-0.5153182
-0.49252823
-0.59103674
-0.4984298
-0.44832125
-0.50877464
-0.5926602
-0.47815692
-0.4838914
-0.4768621
-0.48534966
-0.52631265
-0.5002576
-0.56438166
-0.4604459
-0.5203991
-0.4786388
-0.47814736
-0.51096046
-0.46086666
-0.4955536
-0.5091493
-0.43035203
-0.4796599
-0.50807285
-0.5088048
-0.52652335
-0.49406806
-0.5432975
-0.57288766
-0.5351928
-0.5058892
-0.45549303
-0.5264131
-0.47344235
-0.5563574
-0.44780084
-0.4313885
-0.5238759
-0.51603717
-0.48040262
-0.5340768
-0.5148319
-0.49284312
-0.47629982
-0.53600484
-0.5075079
-0.5311787
-0.4259966
-0.53135026
-0.5213148
-0.56734484
-0.51121706
-0.49935365
-0.51745236
-0.54036784
-0.48920602
-0.52044237
-0.50141615
-0.48509648
-0.5204103
-0.5539053
-0.5145574
-0.48589456
-0.4928908
-0.46279523
-0.5563059
-0.5404904
-0.45367435
-0.48754898
-0.55098486
-0.5509302
-0.5409746
-0.43959063
-0.50574905
-0.48940587
-0.5069509
-0.50398153
-0.4885647
-0.54329306
-0.51714545
-0.48398286
-0.44509137
-0.4757823
-0.4546245
-0.54324645
-0.54482526
-0.4639862
-0.49420696
-0.48736638
-0.50218177
-0.51761854
-0.53513473
-0.6040777
-0.4861245
-0.58420247
-0.54633933
-0.5458207
-0.50278497
-0.5590108
-0.51028264
-0.4957074
-0.44896838
-0.4915929
-0.5092793
-0.48579642
-0.51828676
-0.49326137
-0.5321463
-0.5540659
-0.5139883
-0.5544353
-0.51584554
-0.49225375
-0.45969158
-0.46549508
-0.48452058
-0.4462931
-0.45385507
-0.51940715
-0.48609468
-0.4311103
-0.4245306
-0.45663962
-0.4987132
-0.45821896
-0.43115756
-0.46973878
-0.48136142
-0.5304119
-0.5287474
-0.5044466
-0.46974164
-0.55522776
-0.5364435
-0.4788539
-0.52253693
-0.45953628
-0.4708048
-0.51140606
-0.4282232
-0.4789678
-0.5346172
-0.48985273
-0.4914966
-0.52465224
-0.50904
-0.46063256
-0.49111056
-0.4829837
-0.5293752
-0.45359513
-0.54770756
-0.5151593
-0.4164075
-0.53677624
-0.5031642
-0.57357043
-0.5249371
-0.6307471
-0.5011513
-0.49441618
-0.46011057
-0.5267476
-0.502921
-0.44411683
-0.46539184
-0.48294804
-0.5327292
-0.5292327
-0.5577402
-0.53313667
-0.50588566
-0.4985013
-0.5024961
-0.49140713
-0.5042311
-0.4782656
-0.48268256
-0.52008086
-0.5301369
-0.5460663
-0.54783267
-0.52426076
-0.49452597
-0.4530979
-0.5312204
-0.47023976
-0.57575345
-0.49993262
-0.5154569
-0.5315212
-0.48139003
-0.6007775
-0.46798667
-0.51580316
-0.38268694
-0.47090062
-0.49418405
-0.54721195
-0.56702083
-0.54185206
-0.549084
-0.5492948
-0.5121173
-0.51137614
-0.53701127
-0.5531118
-0.46774206
-0.5107327
-0.5450905
-0.49530932
-0.521198
-0.584749
-0.5028734
-0.45813707
-0.49087235
-0.4685109
-0.43199143
-0.45690322
-0.5047683
-0.54720014
-0.52684027
-0.47205925
-0.5260329
-0.50405806
-0.45770693
-0.48908082
-0.5320186
-0.54299337
-0.4959777
-0.518633
-0.5734206
-0.5292191
-0.50713825
-0.52755946
-0.49901778
-0.49450326
-0.5444209
-0.50048566
-0.5339743
-0.48228
-0.53915316
-0.53608674
-0.47601828
-0.5042086
-0.52580917
-0.4679292
-0.4840426
-0.539247
-0.4843524
-0.46866098
-0.47968894
-0.5035198
-0.4680329
-0.44546187
-0.45689538
-0.5119699
-0.48778445
-0.5448011
-0.5102198
-0.5182564
-0.5366996
-0.47911075
-0.5320429
-0.4485215
-0.46538782
-0.55118686
-0.4490116
-0.47371566
-0.5094471
-0.50781494
-0.5280115
-0.4910756
-0.48910964
-0.5212904
-0.4927632
-0.5638874
-0.50879955
-0.566699
-0.54177386
-0.52934396
-0.54363084
-0.57767195
-0.536627
-0.5194492
-0.5309315
-0.5159783
-0.5006089
-0.49770012
-0.51417387
-0.4596326
-0.5090871
-0.44947737
-0.47677162
-0.5319341
-0.42833152
-0.47543234
-0.5097525
-0.56328195
-0.532919
-0.48811376
-0.5014069
-0.47537696
-0.51382077
-0.560777
-0.44494876
-0.47618675
-0.47562099
-0.511762
-0.40491527
-0.44802123
-0.51251185
-0.5408252
-0.46518925
-0.48383132
-0.46412194
-0.5460615
-0.50967515
-0.47984678
-0.5535835
-0.41824752
-0.51254696
-0.52154845
-0.5135046
-0.5265203
-0.5400101
-0.49044666
-0.44513735
-0.4950688
-0.5242715
-0.57758135
-0.54495704
-0.48956305
-0.5221023
-0.49443942
-0.58120805
-0.49322703
-0.45824096
-0.5134462
-0.5503312
-0.49404484
-0.4876775
-0.5683125
-0.5268419
-0.4898417
-0.50648594
-0.49190906
-0.51687086
-0.5330744
-0.557761
-0.5094529
-0.5398478
-0.4981542
-0.46201527
-0.47650653
-0.5622855
-0.4777859
-0.502268
-0.45683143
-0.520046
-0.49008706
-0.44897747
-0.44898966
-0.5196519
-0.48796004
-0.55598986
-0.49796405
-0.51803064
-0.51399386
-0.5444702
-0.5174456
-0.5443719
-0.56950825
-0.49296346
-0.5903618
-0.4992444
-0.53990775
-0.4773075
-0.4881804
-0.47368515
-0.55989236
-0.48448554
-0.5076252
-0.5199256
-0.5377253
-0.42906946
-0.5233325
-0.5003643
-0.53155935
-0.5804096
-0.4898212
-0.51084256
-0.5179428
-0.53382474
-0.5142829
-0.45633563
-0.5063336
-0.5424955
-0.5639284
-0.54754746
-0.5288438
-0.52062595
-0.45497674
-0.475433
-0.47656476
-0.50782037
-0.4526426
-0.5615132
-0.5419495
-0.5124548
-0.4949022
-0.50048757
-0.4927224
-0.46029428
-0.4879983
-0.48189503
-0.48596576
-0.5544985
-0.47442713
-0.557212
-0.5070154
-0.4990277
-0.488241
-0.47761253
-0.49806547
-0.466207
-0.5506495
-0.49039733
-0.47695017
-0.51753724
-0.5271692
-0.5284734
-0.52009094
-0.52671885
-0.49748334
-0.48418733
-0.5428867
-0.4790328
-0.5217528
-0.5032796
-0.57572114
-0.4667044
-0.52575594
-0.54648143
-0.44676223
-0.48922467
-0.5209264
-0.49251202
-0.4480204
-0.49828425
-0.48436728
-0.52456045
-0.5697089
-0.48544118
-0.53325975
-0.5636004
-0.50744134
-0.4713174
-0.4935354
-0.46286547
-0.46880522
-0.59646684
-0.5385733
-0.5559708
-0.5243412
-0.53008145
-0.50670224
-0.48697054
-0.5053373
-0.47205514
-0.47404876
-0.5432088
-0.49595818
-0.5330546
-0.4946005
-0.55197257
-0.49679017
-0.48860464
-0.47505137
-0.51690274
-0.5302964
-0.5072748
-0.4778108
-0.46037278
-0.44505453
-0.50527877
-0.48561653
-0.5084936
-0.50104606
-0.5011742
-0.5245292
-0.48139566
-0.51229537
-0.4946794
-0.49152017
-0.4707988
-0.5172397
-0.51633
-0.56825846
-0.49449152
-0.51768965
-0.5201233
-0.4668958
-0.46289515
-0.50335354
-0.47497723
-0.47265318
-0.47889376
-0.50151557
-0.5564742
-0.4688691
-0.51763856
-0.4964265
-0.53884095
-0.50803185
-0.48579884
-0.52638596
-0.5374915
-0.45938528
-0.50011605
-0.52973324
-0.47612464
-0.6146295
-0.46701586
-0.5419037
-0.45041332
-0.4583378
-0.4478994
-0.44945127
-0.46900582
-0.48275182
-0.5364713
-0.44395316
-0.49463287
-0.5409005
-0.4962222
-0.47290295
-0.5569666
-0.52056676
-0.46639577
-0.52233976
-0.48587632
-0.49096012
-0.5201458
-0.55162305
-0.54020715
-0.57102245
-0.5261662
-0.50261325
-0.50025326
-0.46782333
-0.55720496
-0.4892481
-0.5278635
-0.48853055
-0.5457297
-0.55047417
-0.45957682
-0.491614
-0.5658177
-0.48588884
-0.44637072
-0.48420492
-0.49722937
-0.4500573
-0.49330905
-0.46938357
-0.5143111
-0.4676879
-0.53414184
-0.44071722
-0.51797026
-0.5602039
-0.48948476
-0.46129444
-0.5610265
-0.46218532
-0.4899195
-0.5041481
-0.44349942
-0.49448308
-0.5219409
-0.6123794
-0.58088607
-0.5074477
-0.51560104
-0.46461672
-0.6838324
-0.43713287
-0.50353
-0.4520619
-0.5595592
-0.494006
-0.5078472
-0.45108712
-0.5400369
-0.52286875
-0.49907562
-0.508807
-0.49767926
-0.49830365
-0.50221443
-0.5214242
-0.4495275
-0.47931758
-0.5808979
-0.44638342
-0.45330188
-0.51956123
-0.5412735
-0.4567664
-0.5081785
-0.540816
-0.47996962
-0.5008806
-0.5543347
-0.5493443
-0.48857027
-0.46269023
-0.5004777
-0.51153094
-0.49261647
-0.50408196
-0.49889207
-0.50580096
-0.5268645
-0.47493643
-0.50960785
-0.51182485
-0.4870225
-0.42905286
-0.5361954
-0.48082402
-0.5001667
-0.5139056
-0.54408664
-0.48628664
-0.532401
-0.46462435
-0.44746011
-0.5292801
-0.46962887
-0.42481756
-0.49745283
-0.5586854
-0.51128924
-0.5121472
-0.5320118
-0.52800745
-0.5630736
-0.5202795
-0.50540775
-0.48851112
-0.45985308
-0.570132
-0.5343162
-0.5171763
-0.45328137
-0.48260027
-0.5805309
-0.49806842
-0.535033
-0.50127614
-0.56023693
-0.46172747
-0.4462751
-0.46634105
-0.5224532
-0.5147512
-0.54135036
-0.46873513
-0.5015284
-0.50552565
-0.54027444
-0.47089216
-0.526345
-0.4891951
-0.49986434
-0.5191718
-0.5645499
-0.48201266
-0.5115994
-0.47713858
-0.4237573
-0.5298373
-0.5129368
-0.4882688
-0.461844
-0.5507674
-0.51018393
-0.46646017
-0.49386704
-0.55705637
-0.4952716
-0.5150857
-0.5102088
-0.50923145
-0.48894244
-0.48980805
-0.5530147
-0.49513146
-0.4392098
-0.535496
-0.4746122
-0.6021876
-0.5569793
-0.515581
-0.48019
-0.45825896
-0.5630482
-0.5018438
-0.5225744
-0.53965694
-0.48715296
-0.5285978
-0.50631225
-0.5020062
-0.5158715
-0.52276444
-0.5247363
-0.5238773
-0.52154726
-0.4975592
-0.48679042
-0.47571617
-0.5236113
-0.4966042
-0.53899306
-0.4364326
-0.5484738
-0.52524656
-0.5066014
-0.52161473
-0.60224885
-0.52948827
-0.48884034
-0.50484204
-0.5704597
-0.50572455
-0.47364277
-0.4784895
-0.4806204
-0.5068699
-0.48303422
-0.500725
-0.46079427
-0.5111114
-0.53361446
-0.49127594
-0.5239495
-0.5193895
-0.5062701
-0.51688284
-0.4898968
-0.5393834
-0.44478548
-0.5871698
-0.4701733
-0.5198456
-0.48856956
-0.5268518
-0.5091734
-0.53377545
-0.44694304
-0.49753475
-0.52750367
-0.4562096
-0.5717299
-0.48477742
-0.5466057
-0.4757142
-0.4335289
-0.48784307
-0.4461328
-0.5241758
-0.41605422
-0.4313448
-0.47106546
-0.50163543
-0.48070273
-0.3993031
-0.49001694
-0.49289805
-0.45478502
-0.46906787
-0.5025014
-0.52075803
-0.45476523
-0.4807869
-0.49742335
-0.45733252
-0.52879995
-0.5525809
-0.47606742
-0.46114075
-0.5612564
-0.4697386
-0.5647521
-0.4568547
-0.49671033
-0.47576478
-0.48923475
-0.5210577
-0.5009789
-0.5232154
-0.46105897
-0.5166685
-0.4700309
-0.4965098
-0.4478954
-0.47115734
-0.47601116
-0.48580676
-0.47527397
-0.5044716
-0.49417582
-0.4821589
-0.4893842
-0.5227783
-0.5115974
-0.48002502
-0.46690246
-0.49475667
-0.5416922
-0.5759444
-0.5496489
-0.47764277
-0.50053823
-0.48309276
-0.49531263
-0.45731685
-0.5129711
-0.47638863
-0.5233743
-0.46066204
-0.5566255
-0.53203416
-0.46792802
-0.50409025
-0.54346424
-0.5294715
-0.543699
-0.49846932
-0.4997617
-0.5381718
-0.5259448
-0.5488998
-0.47934946
-0.5936051
-0.53953713
-0.50512064
-0.52915436
-0.5077654
-0.49747714
-0.538801
-0.5221157
-0.5363453
-0.5719284
-0.5130833
-0.5565607
-0.504932
-0.43499586
-0.49837688
-0.4737478
-0.46690223
-0.5641467
-0.5637762
-0.44460952
-0.51603246
-0.475193
-0.5131568
-0.49355653
-0.47706977
-0.46235228
-0.5485122
-0.5073584
-0.43920714
-0.574475
-0.4995463
-0.5259614
-0.4655996
-0.5420958
-0.5112979
-0.55517316
-0.61525846
-0.52338535
-0.5204478
-0.49746183
-0.46864948
-0.5555651
-0.47494847
-0.5325975
-0.5613273
-0.46804613
-0.5421827
-0.50015163
-0.48001313
-0.48397732
-0.49665666
-0.5107441
-0.5030672
-0.4304541
-0.47487187
-0.46485353
-0.4448983
-0.47785288
-0.48590705
-0.48426604
-0.48361367
-0.5502352
-0.48885253
-0.5124292
-0.54665315
-0.5030961
-0.48469168
-0.506956
-0.49070966
-0.5936271
-0.39607748
-0.4580899
-0.5614648
-0.45709112
-0.47812453
-0.48333037
-0.5315565
-0.55170435
-0.50240725
-0.5236811
-0.47703034
-0.52755195
-0.5335676
-0.5019283
-0.47800192
-0.4637518
-0.5470886
-0.5298179
-0.4716634
-0.5112645
-0.5309754
-0.5280975
-0.4414395
-0.4679745
-0.49552894
-0.53601784
-0.4909707
-0.53886646
-0.5058939
-0.45945895
-0.5185873
-0.5333786
-0.44672835
-0.473078
-0.5554578
-0.43305868
-0.4796026
-0.50787497
-0.4810627
-0.55849904
-0.48752102
-0.5027019
-0.5318492
-0.517358
-0.50288856
-0.4742429
-0.558493
-0.49758795
-0.5650419
-0.55755574
-0.50371647
-0.5313922
-0.5145721
-0.5205013
-0.5018895
-0.5545489
-0.5278873
-0.49651274
-0.5140422
-0.4836659
-0.60606813
-0.50737846
-0.4731816
-0.45773727
-0.50303197
-0.4999749
-0.50948393
-0.45414266
-0.5277373
-0.46235424
-0.475537
-0.46693355
-0.4864536
-0.59158427
-0.47903797
-0.5275589
-0.46213558
-0.5380449
-0.49096587
-0.49153516
-0.55489504
-0.49860936
-0.46938193
-0.5257758
-0.57416016
-0.47682965
-0.48588043
-0.47823948
-0.5164145
-0.5186571
-0.48730755
-0.47567928
-0.53357756
-0.54803866
-0.47827294
-0.50405556
-0.49060336
-0.4978654
-0.46035323
-0.5005921
-0.4851794
-0.5057859
-0.5278834
-0.46463624
-0.46577102
-0.51503855
-0.5328808
-0.5629996
-0.5725227
-0.52998066
-0.50781536
-0.47882783
-0.45006397
-0.48290357
-0.5151128
-0.59599733
-0.50794554
-0.51557255
-0.51936996
-0.44858983
-0.52793795
-0.5388158
-0.5738806
-0.4958053
-0.5046789
-0.5262023
-0.51336807
-0.49281096
-0.52294225
-0.45770615
-0.5045581
-0.52936405
-0.4554023
-0.467405
-0.51794714
-0.46658522
-0.48597327
-0.4188253
-0.5031691
-0.48259643
-0.43799102
-0.57207733
-0.51136625
-0.5335106
-0.5154267
-0.48832422
-0.53671616
-0.46179307
-0.48538235
-0.521664
-0.44284564
-0.49377754
-0.54046327
-0.45703924
-0.48187792
-0.49256858
-0.48704982
-0.5020688
-0.52040386
-0.4622495
-0.45260844
-0.51243126
-0.4928589
-0.49122274
-0.453581
-0.4445909
-0.5016295
-0.49313542
-0.5249526
-0.5072953
-0.51747197
-0.5057354
-0.4649927
-0.49462318
-0.51799464
-0.51909715
-0.49355644
-0.49697834
-0.4978635
-0.46768573
-0.5427869
-0.49130088
-0.49469444
-0.5273732
-0.47328404
-0.507852
-0.4421954
-0.5368348
-0.5093593
-0.52444106
-0.5787636
-0.49446064
-0.4941347
-0.47914633
-0.5056266
-0.51809186
-0.5155836
-0.5158005
-0.5029752
-0.45369035
-0.47208247
-0.47680268
-0.47827795
-0.47053236
-0.574517
-0.50059247
-0.4551484
-0.53838
-0.52198005
-0.45264938
-0.52957624
-0.50458366
-0.62969327
-0.5567303
-0.50312954
-0.5429762
-0.5003243
-0.44306943
-0.43538913
-0.50405157
-0.5273043
-0.5020982
-0.5230061
-0.5517426
-0.51807034
-0.5043567
-0.4500856
-0.47827566
-0.52188474
-0.55939394
-0.55224466
-0.49217457
-0.4899715
-0.4868481
-0.4996227
-0.510456
-0.5418647
-0.48225138
-0.45065615
-0.5699519
-0.46466932
-0.5406404
-0.55554944
-0.54487044
-0.48095065
-0.47140288
-0.4712697
-0.48375067
-0.5517373
-0.47274032
-0.48681337
-0.45338193
-0.44135156
-0.5660768
-0.49174088
-0.52395225
-0.53857994
-0.51109856
-0.5552283
-0.4629631
-0.57269907
-0.45685133
-0.5052834
-0.57878727
-0.47575086
-0.5495648
-0.51371485
-0.5343573
-0.47641066
-0.4887732
-0.49997857
-0.53850454
-0.525171
-0.49475342
-0.52645034
-0.4762206
-0.46528718
-0.48362523
-0.5144015
-0.4899087
-0.56546384
-0.50130856
-0.52437645
-0.47814605
-0.54785556
-0.48389155
-0.5210275
-0.5061727
-0.54467374
-0.5195078
-0.5945399
-0.46969718
-0.4693473
-0.47070166
-0.5032658
-0.55414194
-0.5459465
-0.51612955
-0.44394562
-0.550366
-0.5184685
-0.4575808
-0.53924954
-0.45635268
-0.5167876
-0.47771785
-0.49909177
-0.54511744
-0.5011561
-0.53382903
-0.56558025
-0.508345
-0.4998319
-0.523678
-0.52510345
-0.49844748
-0.4803207
-0.49228513
-0.48683074
-0.47293422
-0.49818486
-0.5469011
-0.52410257
-0.5175711
-0.5154235
-0.53382146
-0.5292103
-0.5393639
-0.45767123
-0.5600284
-0.47003853
-0.5117984
-0.440547
-0.49660197
-0.51773787
-0.5349135
-0.56065696
-0.4406287
-0.5261203
-0.4754585
-0.48801938
-0.5295737
-0.5351249
-0.49441254
-0.5379039
-0.50533193
-0.5066694
-0.45137125
-0.57124054
-0.5283439
-0.48735133
-0.54399335
-0.5191011
-0.46966615
-0.52967566
-0.55583376
-0.5113561
-0.49806422
-0.4572246
-0.47458875
-0.48887244
-0.48308882
-0.48684105
-0.48504108
-0.5270558
-0.4878326
-0.44901347
-0.590791
-0.44418538
-0.4814314
-0.52743274
-0.49276838
-0.49281266
-0.49538487
-0.48367438
-0.5155887
-0.52443975
-0.53418964
-0.48993558
-0.48611894
-0.52941734
-0.5752954
-0.5233541
-0.51897424
-0.47607312
-0.53584
-0.56502527
-0.50363624
-0.497393
-0.49014643
-0.47716945
-0.5251564
-0.55312586
-0.5095698
-0.5307323
-0.5023527
-0.52286077
-0.5176082
-0.5183341
-0.48501712
-0.54294425
-0.501482
-0.52975357
-0.5378741
-0.51772857
-0.5428254
-0.5555342
-0.5147407
-0.4773592
-0.44751334
-0.6046805
-0.5250142
-0.5067565
-0.46772325
-0.46968487
-0.4706546
-0.51866776
-0.49379316
-0.52222323
-0.49862292
-0.5312347
-0.4780061
-0.5253776
-0.49867967
-0.5327188
-0.5286236
-0.46167347
-0.49440783
-0.567636
-0.47851753
-0.4518268
-0.4944518
-0.51858145
-0.52383196
-0.45497012
-0.47987399
-0.4663092
-0.45806175
-0.53009707
-0.47050574
-0.52793473
-0.5478277
-0.49640828
-0.48732674
-0.5230071
-0.52082413
-0.54368037
-0.5323066
-0.5072777
-0.52032286
-0.49516198
-0.50863177
-0.5107248
-0.49755627
-0.5435215
-0.59416777
-0.5110014
-0.50672895
-0.5609784
-0.4438218
-0.51542515
-0.55672497
-0.47982278
-0.48764393
-0.5719175
-0.5615783
-0.5128199
-0.5609171
-0.4819846
-0.50421274
-0.5632797
-0.5224347
-0.5442552
-0.48996386
-0.5002539
-0.48345947
-0.46461564
-0.45888567
-0.49210182
-0.47319835
-0.5354984
-0.5067283
-0.6021998
-0.49817434
-0.4537491
-0.5128803
-0.49854156
-0.52821505
-0.48747486
-0.51826584
-0.5159865
-0.47014913
-0.50361615
-0.52817976
-0.5059933
-0.49737102
-0.47643393
-0.5163329
-0.5285682
-0.5290339
-0.4616714
-0.4677253
-0.45284727
-0.5124146
-0.51287824
-0.45902485
-0.47632164
-0.50603884
-0.49669665
-0.6015452
-0.47694358
-0.47084868
-0.52459955
-0.42919797
-0.48822296
-0.6045441
-0.54369265
-0.47678885
-0.45763278
-0.5052402
-0.47172984
-0.59514505
-0.4999437
-0.46044677
-0.5294929
-0.46609458
-0.49680898
-0.5215217
-0.47204316
-0.46266925
-0.4625493
-0.5745966
-0.48459044
-0.49355838
-0.5114058
-0.4720831
-0.5129722
-0.5662669
-0.53536737
-0.56076145
-0.49627376
-0.5553936
-0.577222
-0.51281106
-0.4489512
-0.49448693
-0.5083875
-0.47645295
-0.4711051
-0.49351346
-0.5162694
-0.49157402
-0.48106158
-0.47774807
-0.46023992
-0.4940519
-0.48680368
-0.54094774
-0.4624025
-0.48141775
-0.55482113
-0.5161473
-0.50953764
-0.50057703
-0.4919717
-0.57187533
-0.46885747
-0.53667796
-0.45239773
-0.5475785
-0.47857064
-0.49605784
-0.49751246
-0.479799
-0.53436464
-0.49332
-0.51754737
-0.4415425
-0.56570846
-0.49131164
-0.44143632
-0.48448715
-0.58196765
-0.5288796
-0.46097955
-0.57308495
-0.4806698
-0.5077996
-0.48099992
-0.55160874
-0.50772804
-0.495596
-0.442597
-0.49531615
-0.48329908
-0.5221144
-0.5796191
-0.49850553
-0.48683017
-0.50247777
-0.4737061
-0.6124137
-0.5053754
-0.5320866
-0.5014236
-0.50402826
-0.5195485
-0.57162815
-0.5648321
-0.4778649
-0.4980906
-0.4775514
-0.51441634
-0.48768008
-0.5336944
-0.54190964
-0.49359718
-0.4320513
-0.5280868
-0.55421275
-0.5398306
-0.5030298
-0.56935275
-0.52147424
-0.50285065
-0.56983393
-0.48331895
-0.53932136
-0.5032089
-0.47588328
-0.5365188
-0.4992189
-0.53581613
-0.50442034
-0.48881382
-0.45194808
-0.5151486
-0.49339765
-0.5392472
-0.4823704
-0.44410697
-0.46189404
-0.4917504
-0.46319547
-0.51034933
-0.49243146
-0.47776747
-0.50359786
-0.50841475
-0.47679877
-0.48591143
-0.5184976
-0.54506665
-0.5481379
-0.53657544
-0.5350522
-0.48663047
-0.5543497
-0.4804106
-0.51092446
-0.5068671
-0.5648915
-0.51725674
-0.49409664
-0.5411192
-0.46418127
-0.4676877
-0.4898974
-0.5166286
-0.51536155
-0.5280071
-0.5614017
-0.53931665
-0.47996518
-0.48176435
-0.50236577
-0.51006943
-0.44052812
-0.46309268
-0.46738684
-0.498128
-0.53827095
-0.51701075
-0.57117087
-0.54460186
-0.5547553
-0.48878214
-0.46435213
-0.49148086
-0.575429
-0.5391171
-0.4848987
-0.46346158
-0.4780957
-0.4768297
-0.5385499
-0.4643021
-0.54609364
-0.50747144
-0.49553803
-0.48024192
-0.50449747
-0.5116909
-0.5452605
-0.5128472
-0.47141105
-0.42568696
-0.5143592
-0.5379131
-0.51129943
-0.50296825
-0.47723797
-0.5085975
-0.4660511
-0.46097425
-0.49511155
-0.50398105
-0.49962544
-0.53282225
-0.52225715
-0.562766
-0.45348904
-0.4363821
-0.50615793
-0.5275375
-0.44363585
-0.513905
-0.56866515
-0.5155015
-0.5235409
-0.5728353
-0.5358682
-0.54899824
-0.5351824
-0.5482749
-0.4617392
-0.52720165
-0.45519266
-0.4626383
-0.5811601
-0.44724965
-0.51811683
-0.50202173
-0.48733696
-0.47254205
-0.5347306
-0.5335865
-0.5327555
-0.50910354
-0.5287019
-0.5744477
-0.51199174
-0.52696174
-0.46207547
-0.47198176
-0.53660154
-0.53446287
-0.6025715
-0.5527308
-0.4726944
-0.48526964
-0.53634214
-0.462184
-0.5334537
-0.4357448
-0.5977726
-0.4752918
-0.44658005
-0.5222558
-0.43518654
-0.46661696
-0.4571023
-0.56645316
-0.4470175
-0.49696738
-0.4750824
-0.5339766
-0.4842468
-0.51554453
-0.46702683
-0.5499568
-0.5055804
-0.4753768
-0.4891785
-0.5229145
-0.52544594
-0.5299622
-0.5010404
-0.47268844
-0.49562103
-0.5120954
-0.45357838
-0.46650603
-0.5195644
-0.53719246
-0.48654062
-0.5543593
-0.5352132
-0.48079854
-0.5071688
-0.5330016
-0.54573315
-0.57241297
-0.5315645
-0.4478105
-0.51476955
-0.4700355
-0.5271884
-0.5209661
-0.46716297
-0.50306314
-0.4846814
-0.5678386
-0.5184028
-0.50828177
-0.5122979
-0.4962306
-0.54079133
-0.50104564
-0.51557755
-0.4607269
-0.4305944
-0.5300694
-0.55140436
-0.5267975
-0.5332452
-0.50493014
-0.45914713
-0.50389194
-0.51477355
-0.45984238
-0.5221687
-0.4689499
-0.4649602
-0.520305
-0.5191691
-0.5235498
-0.5183826
-0.44430667
-0.4792907
-0.4776375
-0.55429363
-0.49494767
-0.5168663
-0.5307356
-0.5545238
-0.5573571
-0.49558625
-0.4245805
-0.54058546
-0.48560038
-0.4845616
-0.4926422
-0.5311668
-0.5197848
-0.41514257
-0.47268015
-0.5366036
-0.5402255
-0.4323445
-0.52697134
-0.47072315
-0.51327723
-0.49516398
-0.49797294
-0.53438514
-0.53850013
-0.47059268
-0.5178156
-0.51699597
-0.5497403
-0.48120317
-0.5466756
-0.5528344
-0.47144088
-0.5168275
-0.46919107
-0.49349073
-0.4505592
-0.48616302
-0.4840971
-0.45461807
-0.4939773
-0.5407341
-0.49740413
-0.47691035
-0.5330181
-0.4798063
-0.49492702
-0.4974075
-0.5120713
-0.51302224
-0.54228896
-0.5427136
-0.4406802
-0.56252897
-0.49379298
-0.556078
-0.4759024
-0.5828881
-0.5178353
-0.50862473
-0.5186135
-0.4982875
-0.4557735
-0.5211012
-0.55654836
-0.50245726
-0.5645
-0.53763324
-0.5046307
-0.48759115
-0.47851864
-0.54874027
-0.51527244
-0.47318688
-0.5219072
-0.49890268
-0.49037507
-0.5187869
-0.50973004
-0.48881403
-0.51197773
-0.50727713
-0.46771526
-0.4820557
-0.47712144
-0.5031568
-0.50699425
-0.4707876
-0.49768758
-0.55104065
-0.42618844
-0.5274757
-0.51142377
-0.46092725
-0.5467221
-0.47386503
-0.5434446
-0.45894012
-0.4530728
-0.45543045
-0.50195247
-0.5030983
-0.45900688
-0.4953028
-0.5588381
-0.49181193
-0.51389873
-0.57764804
-0.48717606
-0.48572075
-0.4973698
-0.55149925
-0.48538837
-0.516369
-0.46884963
-0.5373861
-0.5043261
-0.5437966
-0.5571587
-0.5077732
-0.4830264
-0.6220853
-0.53126544
-0.5252668
-0.47362468
-0.5417792
-0.5149915
-0.49232924
-0.52255744
-0.4279548
-0.44197524
-0.44648167
-0.5119913
-0.46440336
-0.48161134
-0.48824185
-0.48095164
-0.49011055
-0.49496385
-0.54103917
-0.48501742
-0.53664124
-0.4839449
-0.5098132
-0.48029366
-0.45677006
-0.46513346
-0.48590568
-0.46903983
-0.5124419
-0.52985096
-0.55449927
-0.45636982
-0.4867248
-0.49645895
-0.52778673
-0.48280442
-0.4782469
-0.4852856
-0.5674696
-0.4585198
-0.52040726
-0.50483763
-0.5559286
-0.455657
-0.525998
-0.4981104
-0.4888943
-0.50763404
-0.48487145
-0.49318382
-0.4922581
-0.4642751
-0.52302736
-0.47544518
-0.482136
-0.496103
-0.47930658
-0.5297363
-0.46833614
-0.5104879
-0.47098833
-0.5647843
-0.5441367
-0.46049556
-0.48361602
-0.47795734
-0.5119515
-0.5071731
-0.5389866
-0.5337317
-0.56465894
-0.49883935
-0.4870216
-0.51726395
-0.50766456
-0.48485482
-0.5109082
-0.5354883
-0.5116915
-0.55941445
-0.49759477
-0.51078117
-0.47928956
-0.55613536
-0.477248
-0.4935694
-0.5341386
-0.50726587
-0.4742111
-0.49110112
-0.48894805
-0.54408705
-0.53154767
-0.4456928
-0.49755886
-0.50547826
-0.5392475
-0.41907978
-0.58769196
-0.56279224
-0.55225027
-0.53138715
-0.4869527
-0.48084858
-0.47962436
-0.52375835
-0.52245396
-0.50836784
-0.49242404
-0.5001102
-0.45626768
-0.5410532
-0.5471146
-0.49547347
-0.6226566
-0.5048656
-0.4537579
-0.51658684
-0.5243675
-0.52796
-0.5053261
-0.5523869
-0.5142207
-0.46243364
-0.5369067
-0.49513713
-0.5213243
-0.521775
-0.51689136
-0.4844014
-0.5485735
-0.49087152
-0.46357092
-0.48679733
-0.45052636
-0.5079056
-0.49513304
-0.49891368
-0.4802323
-0.5089015
-0.48396918
-0.4578247
-0.49763727
-0.6194708
-0.53746474
-0.5152349
-0.5258528
-0.55412984
-0.5109859
-0.45070395
-0.49826303
-0.48635098
-0.48232383
-0.489005
-0.5238392
-0.5452761
-0.46503618
-0.51399314
-0.49945992
-0.5100319
-0.5172447
-0.46701682
-0.50427145
-0.50705194
-0.48693025
-0.5215607
-0.5049116
-0.49475366
-0.51544374
-0.5006588
-0.5079878
-0.48671728
-0.5188014
-0.51694757
-0.5562337
-0.5191272
-0.5088307
-0.48445472
-0.569462
-0.53959686
-0.5598394
-0.5421848
-0.5081413
-0.56340003
-0.46783423
-0.52173424
-0.47492805
-0.5059726
-0.5081014
-0.551625
-0.46785846
-0.40301993
-0.52095973
-0.53008604
-0.49521267
-0.5345217
-0.4129956
-0.51926595
-0.48745456
-0.5238115
-0.5191204
-0.5172656
-0.4812663
-0.4600171
-0.5054185
-0.5204104
-0.47145078
-0.5359508
-0.49694714
-0.5090895
-0.51502186
-0.52305895
-0.5469646
-0.45153752
-0.4864158
-0.44320717
-0.46561435
-0.515401
-0.48785263
-0.48121166
-0.47522506
-0.52624303
-0.49846292
-0.5116021
-0.43769094
-0.47394004
-0.5437273
-0.43687463
-0.5321279
-0.5186969
-0.5083576
-0.52665687
-0.50846
-0.4918389
-0.5241816
-0.5494638
-0.5234792
-0.51852256
-0.48206106
-0.6116706
-0.494498
-0.53940105
-0.51977015
-0.514841
-0.49397698
-0.5361674
-0.47974467
-0.5173941
-0.48074484
-0.46449327
-0.48917434
-0.5136425
-0.55293626
-0.5403473
-0.46011952
-0.5454421
-0.48421323
-0.5132053
-0.48154825
-0.51640385
-0.5570849
-0.47285533
-0.52308184
-0.5005979
-0.5334937
-0.5014554
-0.51156276
-0.46113893
-0.497913
-0.56119716
-0.47009757
-0.4566625
-0.533514
-0.4999118
-0.43354952
-0.49545807
-0.51647353
-0.558332
-0.5658758
-0.4913494
-0.5035552
-0.53348416
-0.49726576
-0.50903434
-0.50890243
-0.5193898
-0.53653663
-0.5726287
-0.45426244
-0.49540612
-0.54257774
-0.5091454
-0.49874786
-0.48268017
-0.50754786
-0.482388
-0.45891756
-0.5053745
-0.52482146
-0.45602694
-0.4725485
-0.5226195
-0.4548705
-0.47681993
-0.54883975
-0.5723028
-0.4916096
-0.55538774
-0.4473621
-0.48447347
-0.57215524
-0.45315638
-0.62356406
-0.5318174
-0.44920304
-0.49432558
-0.5377182
-0.48792765
-0.49740365
-0.42736015
-0.43592915
-0.48466653
-0.494467
-0.47585407
-0.47185764
-0.5710116
-0.5099916
-0.5272073
-0.49616206
-0.56633866
-0.48375863
-0.48749045
-0.5562181
-0.4984093
-0.44398448
-0.47860667
-0.4792274
-0.5667164
-0.4977132
-0.5020668
-0.5375484
-0.5201429
-0.477302
-0.53026825
-0.5372016
-0.44190127
-0.49356207
-0.51680434
-0.55651397
-0.500246
-0.47422856
-0.50720626
-0.54643613
-0.49429682
-0.47396922
-0.52233917
-0.4598583
-0.4539824
-0.44022253
-0.5509469
-0.4824888
-0.5432582
-0.4449538
-0.4558973
-0.4562116
-0.45644042
-0.4811956
-0.52920955
-0.50797945
-0.5135827
-0.53052694
-0.47342047
-0.4699779
-0.5579472
-0.5098292
-0.5644099
-0.5412029
-0.56468636
-0.50623125
-0.5331051
-0.54719454
-0.46808714
-0.5126097
-0.5223017
-0.4911255
-0.474967
-0.5527442
-0.4966426
-0.4989601
-0.5417418
-0.5408432
-0.5470454
-0.53440726
-0.4634895
-0.4975955
-0.48056412
-0.51841617
-0.53578997
-0.49807173
-0.47370034
-0.5369667
-0.42706105
-0.5380542
-0.4605969
-0.5238852
-0.5429955
-0.50230604
-0.49590716
-0.46104273
-0.48903456
-0.5003305
-0.52697194
-0.5063343
-0.46156693
-0.46503446
-0.46621293
-0.42143553
-0.51318586
-0.47453126
-0.5453772
-0.45880458
-0.47497648
-0.5480391
-0.49999097
-0.5954838
-0.49677128
-0.5508854
-0.57435757
-0.5266569
-0.558958
-0.5110742
-0.5134244
-0.5265624
-0.5053399
-0.50608015
-0.5459673
-0.53936064
-0.5290854
-0.5603675
-0.48568395
-0.50200087
-0.52399755
-0.5341466
-0.51839906
-0.48375705
-0.47149882
-0.5170356
-0.49237683
-0.5555749
-0.5080042
-0.4186818
-0.46949232
-0.52263737
-0.525527
-0.48743004
-0.5156676
-0.4939435
-0.5344408
-0.5549491
-0.48263112
-0.49569342
-0.4659181
-0.52780443
-0.58279204
-0.48992896
-0.49805653
-0.5089456
-0.55273277
-0.48769295
-0.5220821
-0.51972795
-0.49765924
-0.44100595
-0.53449166
-0.4926877
-0.53616166
-0.48048684
-0.46886343
-0.43942595
-0.4357999
-0.55326504
-0.5213252
-0.5539077
-0.50219816
-0.47944766
-0.48774952
-0.48589802
-0.53803337
-0.53533524
-0.52564263
-0.5176966
-0.45767632
-0.5410577
-0.4984584
-0.51908666
-0.49801946
-0.4720929
-0.5182336
-0.5222559
-0.518649
-0.52141964
-0.48720247
-0.50787395
-0.492399
-0.46976694
-0.50254524
-0.56048745
-0.4841348
-0.44663864
-0.43799973
-0.4673876
-0.52903503
-0.48909563
-0.5010008
-0.48356766
-0.51552546
-0.5271825
-0.4402756
-0.49103323
-0.5001874
-0.59412444
-0.53095764
-0.5204253
-0.53744954
-0.5767148
-0.54259914
-0.52265024
-0.54729694
-0.522179
-0.49183404
-0.48091644
-0.4703347
-0.4711764
-0.46922767
-0.50902647
-0.4760382
-0.5164113
-0.47802922
-0.50833726
-0.5033649
-0.50844216
-0.5304224
-0.5337823
-0.5351615
-0.48606402
-0.572256
-0.51040995
-0.5542148
-0.5319133
-0.44101706
-0.44094807
-0.50284904
-0.5981646
-0.5734667
-0.49164084
-0.57934153
-0.5082914
-0.5104037
-0.517895
-0.4744667
-0.5115721
-0.47486237
-0.52262187
-0.54571944
-0.50679475
-0.46655217
-0.541351
-0.478654
-0.5268302
-0.49526352
-0.57287514
-0.43603456
-0.4505132
-0.5353819
-0.6240098
-0.5144805
-0.47668466
-0.5128149
-0.46197605
-0.4783639
-0.5280212
-0.5193017
-0.47844118
-0.47960797
-0.53120375
-0.5314428
-0.47277817
-0.46034208
-0.5161086
-0.52086407
-0.4682788
-0.4113184
-0.51976347
-0.5589125
-0.48430854
-0.46149305
-0.5264713
-0.5162444
-0.5028308
-0.49234033
-0.4722672
-0.5031753
-0.481607
-0.49099708
-0.45756507
-0.4785573
-0.5107923
-0.5401084
-0.51855165
-0.4664877
-0.46966478
-0.49901387
-0.46883872
-0.5035145
-0.5342337
-0.5196127
-0.5119537
-0.54701936
-0.5302154
-0.5013691
-0.4769418
-0.46034414
-0.4739991
-0.5230768
-0.51004803
-0.47041252
-0.52101356
-0.47609037
-0.53220826
-0.48361102
-0.49557266
-0.5276554
-0.46060726
-0.58580554
-0.48468047
-0.5027904
-0.5409762
-0.51854914
-0.5019367
-0.4454885
-0.5562704
-0.49974686
-0.548949
-0.49993357
-0.4873001
-0.5593703
-0.51457036
-0.4765531
-0.54376155
-0.47960415
-0.5228528
-0.49075845
-0.4663733
-0.6058715
-0.50743663
-0.51550907
-0.4678082
-0.4591569
-0.5098679
-0.45296407
-0.49414763
-0.44315904
-0.47078723
-0.5199344
-0.4932915
-0.5350118
-0.5086239
-0.5126536
-0.5149903
-0.49602848
-0.5199575
-0.51472026
-0.5121968
-0.4896572
-0.47839686
-0.47061303
-0.46107444
-0.49651977
-0.50366294
-0.5031938
-0.46607667
-0.5545218
-0.50904185
-0.49539754
-0.49307263
-0.52986366
-0.5595495
-0.5161424
-0.49698603
-0.50142634
-0.53580207
-0.49880266
-0.47094804
-0.5215586
-0.5168297
-0.44299746
-0.56642663
-0.5793836
-0.47814324
-0.46700773
-0.46369973
-0.4385348
-0.51631755
-0.4881013
-0.51553166
-0.45129997
-0.4645036
-0.50053734
-0.5000028
-0.50707215
-0.5673222
-0.5077555
-0.4777356
-0.50644135
-0.47593692
-0.5369588
-0.5068033
-0.5461656
-0.50693935
-0.50684243
-0.5459286
-0.5129214
-0.48432532
-0.5762785
-0.5383096
-0.50000745
-0.58104473
-0.5078667
-0.50695443
-0.48756358
-0.5216101
-0.5254798
-0.5445657
-0.5150253
-0.48516768
-0.5298697
-0.5281393
-0.5803671
-0.5874602
-0.5822015
-0.51928705
-0.50644183
-0.49851966
-0.5204397
-0.49576616
-0.44427395
-0.5426493
-0.49854982
-0.4717258
-0.511953
-0.45245308
-0.5587953
-0.47732496
-0.46357208
-0.49180692
-0.58712983
-0.49237257
-0.53277653
-0.5481932
-0.5322003
-0.474343
-0.5093559
-0.50667113
-0.47094485
-0.4617747
-0.50681597
-0.4919435
-0.5833475
-0.46556565
-0.5707023
-0.45682886
-0.5478766
-0.5073934
-0.5235903
-0.44984168
-0.5097155
-0.5102271
-0.4223421
-0.54663414
-0.50800353
-0.48722062
-0.46330366
-0.5136427
-0.4789819
-0.5139035
-0.467858
-0.4911274
-0.501589
-0.5582863
-0.50405824
-0.50428355
-0.50483745
-0.52661186
-0.55737364
-0.44249898
-0.5301513
-0.4922495
-0.5217822
-0.45755848
-0.50958866
-0.52518886
-0.5010768
-0.44376713
-0.5277283
-0.42507878
-0.5415324
-0.50544244
-0.5536704
-0.51230484
-0.5357219
-0.46237233
-0.47881955
-0.5788885
-0.5215845
-0.47584477
-0.47704753
-0.57401097
-0.49521124
-0.5088438
-0.5079895
-0.51368296
-0.50127625
-0.46142477
-0.49271503
-0.5336208
-0.5042639
-0.46564317
-0.49575225
-0.49770713
-0.5503998
-0.4865231
-0.48491833
-0.45971996
-0.53659153
-0.4783686
-0.48565102
-0.5386583
-0.53485125
-0.45922464
-0.5652981
-0.52658355
-0.44081885
-0.5576454
-0.4530006
-0.53750026
-0.5558827
-0.4787953
-0.53856623
-0.51091325
-0.5265491
-0.5653371
-0.5388078
-0.52481085
-0.51667494
-0.5009699
-0.48540786
-0.51126033
-0.55140406
-0.4689961
-0.48981982
-0.5282907
-0.5918279
-0.5079596
-0.5191918
-0.46971995
-0.46657735
-0.5778601
-0.60631895
-0.4695349
-0.5077902
-0.4738995
-0.47986427
-0.5052074
-0.49113944
-0.47523567
-0.5167965
-0.53859305
-0.5402903
-0.4804662
-0.5633574
-0.49144498
-0.5138598
-0.50468343
-0.53055286
-0.5508467
-0.50164765
-0.47497633
-0.47044858
-0.58536595
-0.50101966
-0.52492684
-0.53380847
-0.5297015
-0.46854612
-0.4990543
-0.49783003
-0.480162
-0.4769612
-0.5089998
-0.53852046
-0.46935603
-0.5438328
-0.5437918
-0.54757273
-0.41514894
-0.4776769
-0.52943
-0.5203041
-0.52179646
-0.4623201
-0.567328
-0.4463321
-0.45709702
-0.49663144
-0.4653918
-0.508646
-0.5475911
-0.5191216
-0.4820532
-0.5014027
-0.47905067
-0.432272
-0.5619697
-0.46889505
-0.47734755
-0.43513796
-0.44690943
-0.54794115
-0.5000043
-0.53792024
-0.5155265
-0.49965736
-0.5939692
-0.5542446
-0.51869416
-0.5026114
-0.49584705
-0.4431146
-0.5270147
-0.5238031
-0.53001535
-0.5435032
-0.4914265
-0.4684602
-0.54128546
-0.50219727
-0.5669389
-0.45861256
-0.5720178
-0.5111921
-0.49751157
-0.54117996
-0.49327216
-0.486234
-0.4711344
-0.50093853
-0.44989935
-0.5398566
-0.4300445
-0.54151845
-0.5056634
-0.49979314
-0.50306
-0.49790686
-0.48919308
-0.4820973
-0.48517597
-0.58941156
-0.50291055
-0.49090663
-0.51642406
-0.44919616
-0.46740294
-0.5007773
-0.4890347
-0.4831476
-0.5169925
-0.5243593
-0.5241568
-0.47346523
-0.5204726
-0.5072702
-0.49744847
-0.51510745
-0.53498775
-0.5110678
-0.5348206
-0.52516717
-0.5924671
-0.5478792
-0.51649773
-0.5357354
-0.5432529
-0.543619
-0.49116206
-0.4747535
-0.48482424
-0.4664246
-0.4901874
-0.47153926
-0.49557889
-0.5099551
-0.47126472
-0.49547866
-0.52936864
-0.52010435
-0.4703824
-0.54702204
-0.45140487
-0.5003771
-0.50456077
-0.50865465
-0.51805973
-0.5140018
-0.53017884
-0.45702156
-0.515192
-0.5327932
-0.5499086
-0.516814
-0.5304656
-0.53076756
-0.53628373
-0.53258616
-0.43643513
-0.511104
-0.4791933
-0.48300606
-0.48359656
-0.4594705
-0.4765635
-0.49920085
-0.49012625
-0.4372358
-0.50053954
-0.4677969
-0.54858035
-0.46215004
-0.47150022
-0.50810945
-0.49229705
-0.47434935
-0.452825
-0.52413434
-0.5130056
-0.49211496
-0.45814717
-0.5356809
-0.45778906
-0.4892085
-0.5493862
-0.5609942
-0.45328483
-0.50258756
-0.46449623
-0.4993677
-0.47512472
-0.5153945
-0.52926564
-0.51726717
-0.47125608
-0.59822714
-0.54323834
-0.5626115
-0.44909057
-0.5003157
-0.51244223
-0.54056174
-0.5262925
-0.4646674
-0.4798171
-0.4468586
-0.5644171
-0.45995748
-0.50943
-0.5184895
-0.5210865
-0.43183163
-0.49915653
-0.54618996
-0.51071024
-0.43803045
-0.49176198
-0.49056983
-0.4763379
-0.4493483
-0.50724804
-0.49347222
-0.63580227
-0.42176336
-0.4836899
-0.54571706
-0.45672294
-0.48357883
-0.5526761
-0.49943057
-0.5288783
-0.5777698
-0.49155885
-0.5254547
-0.52509177
-0.50618786
-0.5195818
-0.514968
-0.47985202
-0.48475024
-0.5067723
-0.48683178
-0.55598176
-0.45395988
-0.5284259
-0.5272348
-0.4693228
-0.54935205
-0.44557282
-0.51854247
-0.5551294
-0.5881923
-0.46084422
-0.56098616
-0.54920566
-0.47857988
-0.5142302
-0.53082585
-0.51351327
-0.5288982
-0.51641154
-0.4517077
-0.51701385
-0.5843752
-0.5268811
-0.5456859
-0.5215355
-0.47390947
-0.43815023
-0.4912673
-0.48942587
-0.5454793
-0.49984288
-0.5045541
-0.49906725
-0.4637209
-0.502274
-0.49782652
-0.50758123
-0.4569642
-0.46358755
-0.4897152
-0.52778304
-0.46126556
-0.5022683
-0.49954614
-0.45724782
-0.49604407
-0.52750283
-0.49192312
-0.4813997
-0.50108004
-0.46052948
-0.53075916
-0.5095852
-0.52386516
-0.4841241
-0.5222182
-0.4507305
-0.51169026
-0.5199884
-0.5211257
-0.4845216
-0.5010616
-0.5213585
-0.52647084
-0.48849925
-0.501706
-0.55965567
-0.53324825
-0.43896782
-0.5207985
-0.55290663
-0.4978924
-0.5073076
-0.49691898
-0.5654626
-0.50012946
-0.58541226
-0.4827712
-0.5326385
-0.49505076
-0.4927662
-0.43608275
-0.5414202
-0.5078999
-0.49663395
-0.44678888
-0.51041275
-0.48162135
-0.43546948
-0.53644305
-0.4923859
-0.5163109
-0.46776608
-0.49730897
-0.50700253
-0.5214049
-0.5108687
-0.5431167
-0.50071335
-0.48719537
-0.48573095
-0.45161414
-0.49186558
-0.5564259
-0.5165545
-0.49379915
-0.46149996
-0.52386004
-0.49589536
-0.47279462
-0.46827093
-0.4656722
-0.4603102
-0.48064524
-0.49002856
-0.5685324
-0.50380504
-0.48463246
-0.48715666
-0.4808811
-0.5336501
-0.48980233
-0.53625715
-0.48973015
-0.5760354
-0.4601477
-0.49719042
-0.45867443
-0.45779955
-0.53623545
-0.4940893
-0.4850594
-0.5096333
-0.5221157
-0.51505816
-0.46710327
-0.48258397
-0.4949656
-0.4808496
-0.49785516
-0.50656486
-0.4633251
-0.5598224
-0.5229575
-0.5099828
-0.520172
-0.52085084
-0.4437731
-0.52911115
-0.5123495
-0.4971827
-0.47658336
-0.4542326
-0.46033615
-0.48618495
-0.48430178
-0.4545931
-0.43446925
-0.48960236
-0.5149145
-0.5171267
-0.46000257
-0.521274
-0.517919
-0.5050426
-0.5669451
-0.50636375
-0.4777641
-0.4938766
-0.54756075
-0.51728135
-0.5332686
-0.47980565
-0.5253106
-0.51491505
-0.5478642
-0.47958514
-0.5444805
-0.51488906
-0.5513974
-0.5372692
-0.5325128
-0.4749549
-0.47962373
-0.47492844
-0.50019693
-0.4848135
-0.47916722
-0.47390568
-0.5493082
-0.5095475
-0.49855834
-0.50416535
-0.49027714
-0.535739
-0.48476464
-0.49879014
-0.50864226
-0.49826673
-0.53729564
-0.5409452
-0.5089744
-0.4999016
-0.50956106
-0.47427592
-0.4713719
-0.470335
-0.5206601
-0.48602894
-0.49693283
-0.44821367
-0.44501945
-0.46670341
-0.4585848
-0.56513906
-0.45920223
-0.54684275
-0.5223581
-0.46892613
-0.5045703
-0.48480618
-0.52856153
-0.49450463
-0.47376594
-0.4998986
-0.5321634
-0.54804766
-0.50201595
-0.4764419
-0.51673967
-0.51913416
-0.5184859
-0.43134785
-0.5666133
-0.4745164
-0.57703066
-0.50259537
-0.49874568
-0.5230787
-0.5215418
-0.5154975
-0.5289293
-0.47622216
-0.47424293
-0.47352415
-0.46727842
-0.50799024
-0.51130164
-0.5113594
-0.5324444
-0.5441145
-0.47052357
-0.4588016
-0.51420856
-0.45772052
-0.5670892
-0.5282529
-0.54986215
-0.4637838
-0.48827466
-0.45349428
-0.45486847
-0.55023736
-0.5268727
-0.49254555
-0.5745328
-0.5321488
-0.5542852
-0.4867613
-0.54120034
-0.48445153
-0.5105725
-0.4951298
-0.47704777
-0.49487197
-0.5183965
-0.4781772
-0.5248248
-0.48174724
-0.51386184
-0.5854316
-0.5408705
-0.5002945
-0.43977562
-0.49320126
-0.4862422
-0.5233711
-0.51970035
-0.48208135
-0.47700325
-0.51289034
-0.49752605
-0.51016265
-0.5126916
-0.5557615
-0.4947494
-0.542672
-0.49965307
-0.48353955
-0.5025057
-0.5239083
-0.4633715
-0.44247046
-0.54865855
-0.43647903
-0.50889665
-0.51987195
-0.5226873
-0.512161
-0.47552782
-0.41978306
-0.4555834
-0.5057296
-0.49929646
-0.5459996
-0.50844073
-0.4478065
-0.47580126
-0.56169397
-0.5178469
-0.55439305
-0.477755
-0.46793777
-0.54499424
-0.4704953
-0.536907
-0.44773594
-0.49874848
-0.52891564
-0.53780913
-0.5039358
-0.5247924
-0.5419351
-0.44174856
-0.5489787
-0.5116272
-0.52013844
-0.46241605
-0.48051536
-0.43891448
-0.45403156
-0.49963266
-0.5433277
-0.533668
-0.47924465
-0.54318357
-0.42873102
-0.50056154
-0.48119527
-0.53863245
-0.53497773
-0.532999
-0.5739055
-0.48350912
-0.51148576
-0.55244565
-0.49483818
-0.5076016
-0.46584353
-0.5249923
-0.53954446
-0.48028252
-0.54734415
-0.44333452
-0.5427808
-0.47645023
-0.5143509
-0.49541393
-0.52416134
-0.46754834
-0.48523313
-0.43274072
-0.5110701
-0.49863443
-0.55207646
-0.538073
-0.49325642
-0.5195424
-0.5888191
-0.5153012
-0.48035002
-0.4928857
-0.43503252
-0.5930149
-0.53159577
-0.48592177
-0.5514019
-0.5193623
-0.5268818
-0.51327246
-0.44649
-0.46677858
-0.49572986
-0.4597316
-0.4799056
-0.49542814
-0.48817304
-0.45183322
-0.5088543
-0.5622285
-0.48802596
-0.48387623
-0.4646637
-0.4927453
-0.4676094
-0.56405646
-0.5490664
-0.5311925
-0.5220564
-0.5058785
-0.45205018
-0.50040567
-0.5254708
-0.46906468
-0.51562285
-0.5081121
-0.586859
-0.52341723
-0.49085557
-0.49886495
-0.58198047
-0.503735
-0.5407784
-0.58030844
-0.47342655
-0.46261588
-0.50048006
-0.49194986
-0.5289488
-0.53258157
-0.5206359
-0.5731654
-0.50783473
-0.45239034
-0.46680188
-0.53256994
-0.51771486
-0.52686167
-0.46100155
-0.4905733
-0.43231136
-0.5288939
-0.5542036
-0.5286631
-0.46312952
-0.4665857
-0.50722957
-0.47154382
-0.46206328
-0.46658483
-0.48613524
-0.49692148
-0.48635817
-0.4840389
-0.5264742
-0.51112324
-0.4842296
-0.4947488
-0.51162255
-0.5199016
-0.5052893
-0.44690743
-0.5471849
-0.48276722
-0.49645394
-0.5664816
-0.5027667
-0.5086667
-0.5215152
-0.5224918
-0.45663032
-0.5617646
-0.47143534
-0.47147596
-0.49422604
-0.52695775
-0.45337313
-0.51190907
-0.5363097
-0.54503524
-0.4952022
-0.5055695
-0.49855044
-0.46208212
-0.43789622
-0.5089543
-0.47494552
-0.503047
-0.50036585
-0.5021407
-0.47234648
-0.4397245
-0.48003238
-0.47924563
-0.5368055
-0.4888182
-0.5091528
-0.44214696
-0.5434149
-0.58739173
-0.5795725
-0.5099753
-0.49399844
-0.4536931
-0.47354063
-0.45391023
-0.46802425
-0.4906718
-0.45371944
-0.4891934
-0.5737418
-0.52792853
-0.47987092
-0.4415753
-0.46918586
-0.56232494
-0.6096428
-0.5904483
-0.5375072
-0.46967414
-0.5173484
-0.5094397
-0.5622677
-0.5212851
-0.4860447
-0.497644
-0.5308167
-0.48079368
-0.45306572
-0.5283801
-0.49092066
-0.4988653
-0.469284
-0.50168234
-0.5077654
-0.56374913
-0.49670509
-0.51636904
-0.5201781
-0.45406657
-0.5081043
-0.5326211
-0.52036077
-0.49526283
-0.54023623
-0.4716717
-0.46837285
-0.5089201
-0.53508365
-0.54112834
-0.51191986
-0.45414525
-0.49310315
-0.509354
-0.47130266
-0.5397839
-0.41690505
-0.5409135
-0.4954801
-0.50927365
-0.46324593
-0.5639433
-0.4829225
-0.5189531
-0.5402968
-0.4762707
-0.4938386
-0.4800094
-0.5310898
-0.46653527
-0.52348584
-0.46457717
-0.46108505
-0.48553085
-0.46093854
-0.5124502
-0.5139688
-0.5060519
-0.497509
-0.5127365
-0.5133992
-0.46937123
-0.5555505
-0.49508342
-0.53036076
-0.48044598
-0.49929023
-0.48468462
-0.49402878
-0.5159526
-0.44116077
-0.5319951
-0.48764712
-0.49984664
-0.4966381
-0.5155468
-0.47316924
-0.47479123
-0.502465
-0.48431
-0.49947166
-0.49828652
-0.5429438
-0.53545713
-0.55053425
-0.50455177
-0.46578833
-0.53237075
-0.4812196
-0.47433037
-0.52167714
-0.48866493
-0.5388012
-0.47412476
-0.49620578
-0.46452802
-0.5482625
-0.50296956
-0.55209506
-0.5057113
-0.5319248
-0.52347237
-0.49090037
-0.4858494
-0.4557005
-0.4850007
-0.45355618
-0.5275243
-0.47630274
-0.52288157
-0.51960075
-0.53632194
-0.4567384
-0.50388575
-0.5026916
-0.48585543
-0.5152751
-0.5421397
-0.5414617
-0.5126156
-0.4763439
-0.48833346
-0.51416594
-0.50970995
-0.5320673
-0.51819223
-0.45537496
-0.479914
-0.44221675
-0.4461546
-0.45644337
-0.48817173
-0.49938408
-0.49983737
-0.51962286
-0.52498424
-0.54765415
-0.51531255
-0.4929219
-0.5015816
-0.5356065
-0.5190697
-0.5607469
-0.50458467
-0.5120385
-0.5100026
-0.51150453
-0.4823657
-0.48003584
-0.49797454
-0.5373266
-0.52642006
-0.52525043
-0.5377607
-0.589103
-0.4624274
-0.47335526
-0.5516577
-0.46199158
-0.44811654
-0.54087204
-0.4810472
-0.47843418
-0.53465956
-0.48432952
-0.533137
-0.4707644
-0.5084104
-0.46749258
-0.5150358
-0.5253305
-0.47057983
-0.5207046
-0.48100308
-0.48785242
-0.5588839
-0.49226338
-0.51403934
-0.51573026
-0.50077236
-0.5904537
-0.4910869
-0.49454832
-0.484423
-0.45388192
-0.5231991
-0.5083692
-0.5257277
-0.5038785
-0.53520155
-0.52298045
-0.561874
-0.48302248
-0.56255156
-0.545989
-0.4870076
-0.5478483
-0.5633076
-0.48949102
-0.51094407
-0.5143312
-0.51552904
-0.42934442
-0.504127
-0.4688644
-0.5176989
-0.44378766
-0.45470858
-0.4867386
-0.50462806
-0.55522853
-0.48447055
-0.58686596
-0.5481104
-0.47382537
-0.51705337
-0.5176526
-0.46420246
-0.46852273
-0.5036926
-0.50448173
-0.55081123
-0.52184767
-0.5738227
-0.5101497
-0.57280266
-0.46404213
-0.5392646
-0.5379993
-0.5198154
-0.4623691
-0.4713052
-0.4486024
-0.48280677
-0.47867686
-0.50879973
-0.4933799
-0.49842367
-0.46619007
-0.4652015
-0.49345592
-0.52540016
-0.48145983
-0.52279127
-0.47952485
-0.47132498
-0.45652333
-0.51571095
-0.4934596
-0.5372063
-0.5311247
-0.5372413
-0.46776512
-0.51981366
-0.5175372
-0.4878172
-0.5318078
-0.5144429
-0.5453262
-0.47033048
-0.49089235
-0.547193
-0.53828377
-0.49006557
-0.54819256
-0.5285173
-0.45998946
-0.545158
-0.49780938
-0.57387275
-0.48291165
-0.4665436
-0.48107216
-0.548347
-0.53415185
-0.52131927
-0.48590052
-0.47009575
-0.4879995
-0.46041456
-0.50148755
-0.51460826
-0.45538846
-0.52864903
-0.4723416
-0.47267792
-0.49556476
-0.4884991
-0.5100254
-0.46951655
-0.48463804
-0.44562617
-0.5318284
-0.48740536
-0.48617235
-0.49746647
-0.4828273
-0.5047039
-0.48951253
-0.4975155
-0.43913716
-0.48955256
-0.44128752
-0.48286378
-0.53909737
-0.5640126
-0.4434412
-0.5354753
-0.47557917
-0.4981864
-0.49568233
-0.50396436
-0.47227308
-0.53160185
-0.4885776
-0.48973912
-0.49791256
-0.5150547
-0.5045024
-0.5757859
-0.483022
-0.47541887
-0.47708565
-0.4758279
-0.5484524
-0.51615727
-0.46868926
-0.5908648
-0.4879595
-0.441402
-0.49526387
-0.57906514
-0.5148647
-0.4872841
-0.50571793
-0.48270074
-0.5604432
-0.5065888
-0.47278786
-0.5216526
-0.48689798
-0.5605376
-0.48714018
-0.47618452
-0.46546087
-0.52065307
-0.47020006
-0.50654227
-0.48382193
-0.46159846
-0.53825396
-0.44830152
-0.6226827
-0.5103489
-0.521132
-0.5581606
-0.51904076
-0.47779295
-0.5339042
-0.47460282
-0.5121314
-0.555489
-0.50934285
-0.5421525
-0.5381007
-0.5626419
-0.5232433
-0.47580117
-0.5358729
-0.5431552
-0.49392825
-0.4917143
-0.482965
-0.53831154
-0.48826158
-0.458102
-0.5038711
-0.49666432
-0.5230451
-0.4620279
-0.46176824
-0.49946335
-0.5008668
-0.5022099
-0.5135422
-0.52375114
-0.5042044
-0.48518646
-0.4625084
-0.43543932
-0.47995222
-0.5146653
-0.5674655
-0.5082786
-0.44472852
-0.50716513
-0.47677222
-0.54564184
-0.4782329
-0.49362883
-0.48955813
-0.4849022
-0.50605977
-0.51059204
-0.5363233
-0.5255096
-0.47045454
-0.4871218
-0.46942312
-0.5425297
-0.5186844
-0.5671874
-0.47588474
-0.47952294
-0.49358505
-0.5083966
-0.48172334
-0.45862567
-0.48553604
-0.4679601
-0.49622843
-0.531087
-0.5102972
-0.5059374
-0.4555945
-0.55577505
-0.47538263
-0.4705018
-0.54093117
-0.5287947
-0.5415476
-0.46544436
-0.5316606
-0.5200528
-0.59600794
-0.47843653
-0.52713245
-0.5025619
-0.45046297
-0.5853968
-0.50650764
-0.45630267
-0.51881045
-0.51699954
-0.4780001
-0.54089993
-0.51911664
-0.50203377
-0.542194
-0.52658594
-0.5049963
-0.4426396
-0.5503801
-0.5342399
-0.48805484
-0.47269055
-0.49701136
-0.49994966
-0.53629094
-0.4846064
-0.47974363
-0.5266933
-0.5372486
-0.5160908
-0.49374083
-0.46013546
-0.5052061
-0.44374892
-0.4521146
-0.49949315
-0.5202224
-0.5596979
-0.49995193
-0.4752492
-0.54996115
-0.48078158
-0.48980337
-0.44744563
-0.48069802
-0.47970378
-0.5212362
-0.510675
-0.4892617
-0.5736545
-0.47532132
-0.53909546
-0.52679116
-0.4816625
-0.4940639
-0.4883056
-0.4950344
-0.486949
-0.47940207
-0.5498672
-0.47590375
-0.50046074
-0.53976166
-0.5576299
-0.4777335
-0.47928086
-0.48889518
-0.53945667
-0.49864966
-0.510334
-0.5313946
-0.54404575
-0.52844435
-0.5641509
-0.5161191
-0.5950516
-0.50678813
-0.5007806
-0.43787146
-0.45205945
-0.5027371
-0.4711457
-0.4517162
-0.4384956
-0.4964685
-0.46211445
-0.48984855
-0.43715325
-0.48257202
-0.53108156
-0.48492387
-0.56206477
-0.537593
-0.55025154
-0.5089255
-0.47090295
-0.52329534
-0.59133387
-0.53249115
-0.46134883
-0.47094887
-0.5598882
-0.49658084
-0.5068705
-0.5707123
-0.53442264
-0.49754572
-0.49854016
-0.4852561
-0.49978003
-0.5786034
-0.4506618
-0.44412464
-0.5962786
-0.45373338
-0.4765726
-0.4974012
-0.48958415
-0.53564715
-0.5022945
-0.522035
-0.524942
-0.5232533
-0.5269532
-0.51983374
-0.5063027
-0.53664994
-0.49788335
-0.52511096
-0.53822756
-0.4466069
-0.57217956
-0.51857984
-0.51023394
-0.50373197
-0.4725684
-0.48898908
-0.47940233
-0.57778174
-0.5657031
-0.55812997
-0.48144978
-0.4733982
-0.50524724
-0.52193797
-0.52959985
-0.55786335
-0.50850165
-0.48129603
-0.47975573
-0.43498045
-0.53390354
-0.525984
-0.4815908
-0.46062955
-0.55079174
-0.4715544
-0.5407614
-0.46102744
-0.51511425
-0.48726055
-0.53945327
-0.5154195
-0.5465108
-0.46232778
-0.4985383
-0.5697634
-0.47644702
-0.53647316
-0.54557174
-0.4893096
-0.5551563
-0.45367205
-0.4454109
-0.5118742
-0.48547363
-0.5229348
-0.49405545
-0.4493146
-0.5513642
-0.4454644
-0.48307797
-0.521274
-0.56780916
-0.51462346
-0.55708796
-0.5127936
-0.54116213
-0.43562883
-0.5572623
-0.49721685
-0.5034528
-0.527825
-0.42804134
-0.5561949
-0.41310337
-0.45822942
-0.47696245
-0.53229713
-0.55674857
-0.49356902
-0.51697594
-0.48698187
-0.50652504
-0.4978263
-0.45079806
-0.4539194
-0.4957468
-0.49574944
-0.49961895
-0.54264027
-0.4830549
-0.56139255
-0.5561583
-0.48293096
-0.4978794
-0.48918176
-0.47403666
-0.49148965
-0.5103763
-0.4961084
-0.47437292
-0.51277804
-0.5164503
-0.46528146
-0.4395477
-0.4986443
-0.51330584
-0.4936656
-0.5437258
-0.5732252
-0.4793574
-0.5194933
-0.473447
-0.55643904
-0.42538956
-0.48732096
-0.49026352
-0.48434
-0.45671698
-0.5377763
-0.5297804
-0.4895302
-0.4631676
-0.5342453
-0.52229184
-0.5065539
-0.50228745
-0.53090584
-0.48905614
-0.45448893
-0.54146683
-0.5491412
-0.4729104
-0.51972085
-0.43553305
-0.51906765
-0.53539354
-0.534585
-0.537407
-0.50548726
-0.5608838
-0.53588605
-0.4939009
-0.5457368
-0.47932202
-0.4806754
-0.5996282
-0.5384796
-0.5159133
-0.5413611
-0.46992332
-0.46230054
-0.48479354
-0.53364193
-0.52219427
-0.47958246
-0.5632281
-0.5812471
-0.4739783
-0.41432667
-0.47288454
-0.4891907
-0.5470469
-0.5308129
-0.53953016
-0.4783705
-0.47893903
-0.55387783
-0.586125
-0.54860526
-0.5425545
-0.5408845
-0.4469672
-0.5506031
-0.5541086
-0.6241255
-0.47893825
-0.4728365
-0.53084064
-0.5185987
-0.4749989
-0.5460526
-0.5339975
-0.47019732
-0.49981079
-0.53559846
-0.5229787
-0.4842077
-0.47178358
-0.49663752
-0.513479
-0.56225073
-0.47441977
-0.46323237
-0.57154167
-0.5365295
-0.45791596
-0.43661115
-0.48353788
-0.54629
-0.52174366
-0.4891555
-0.5050021
-0.50007564
-0.5035173
-0.5079578
-0.5330834
-0.48485565
-0.4720899
-0.526065
-0.4233602
-0.52239484
-0.5014329
-0.5274411
-0.51654845
-0.5393477
-0.5625163
-0.55695826
-0.5503974
-0.5318581
-0.47325152
-0.516299
-0.535671
-0.51035696
-0.5105633
-0.5156398
-0.46747205
-0.45545903
-0.51660866
-0.47267017
-0.48039335
-0.51360625
-0.6306873
-0.46005353
-0.48971075
-0.49904776
-0.53066105
-0.50025225
-0.45136327
-0.483514
-0.48499176
-0.47393695
-0.48232532
-0.49071527
-0.57808566
-0.5195201
-0.49381378
-0.4954198
-0.49322754
-0.50022006
-0.47717628
-0.5432402
-0.5721169
-0.43964288
-0.4620173
-0.50827396
-0.5278941
-0.5487996
-0.5233897
-0.5042529
-0.52292717
-0.49846938
-0.56026113
-0.4853934
-0.46712363
-0.56447345
-0.44724417
-0.4997541
-0.48922968
-0.5053055
-0.57282424
-0.49342576
-0.51948684
-0.5787938
-0.5563591
-0.48147565
-0.5119621
-0.47344884
-0.53533846
-0.4831265
-0.45992297
-0.5029572
-0.47021297
-0.56147426
-0.51282716
-0.49360174
-0.5214892
-0.53809416
-0.53513527
-0.55235654
-0.48421147
-0.5432589
-0.44689426
-0.4881576
-0.50259244
-0.48345077
-0.52719885
-0.5325971
-0.539517
-0.5499695
-0.5759553
-0.4983349
-0.50332814
-0.5137331
-0.533174
-0.4710339
-0.50920266
-0.425178
-0.50685257
-0.48775584
-0.520582
-0.51554185
-0.5256754
-0.47118956
-0.52648556
-0.52722925
-0.4916751
-0.49672037
-0.5633866
-0.5071609
-0.5184285
-0.54035276
-0.53174394
-0.50548923
-0.5271399
-0.5309277
-0.4111712
-0.52405393
-0.5566926
-0.48509264
-0.545649
-0.47394046
-0.5218032
-0.4908233
-0.46152312
-0.48981068
-0.5127921
-0.5884108
-0.5614228
-0.5570423
-0.53896844
-0.47015178
-0.4377945
-0.49722666
-0.47817925
-0.53263515
-0.53649265
-0.51798034
-0.5406275
-0.54511136
-0.5473468
-0.49568716
-0.50049776
-0.5213795
-0.6001167
-0.49688533
-0.50834954
-0.47318235
-0.46153536
-0.54574555
-0.5232525
-0.49747542
-0.46119452
-0.4829271
-0.51071936
-0.492739
-0.4696471
-0.48268893
-0.5067985
-0.47095004
-0.5816454
-0.46742815
-0.5522865
-0.5575438
-0.4796187
-0.49268094
-0.483703
-0.4940039
-0.45518672
-0.49255988
-0.4646967
-0.5542198
-0.52148384
-0.5305664
-0.49502468
-0.4777421
-0.4496495
-0.5053734
-0.525664
-0.51667994
-0.51877934
-0.4919874
-0.4826166
-0.48514706
-0.49463806
-0.44659677
-0.47654742
-0.5104041
-0.44968218
-0.47504666
-0.45705387
-0.5345393
-0.52633303
-0.5033095
-0.4505965
-0.549909
-0.48161325
-0.49573523
-0.46737498
-0.6363312
-0.49577492
-0.48975727
-0.54070896
-0.53831756
-0.4792563
-0.4715258
-0.57814354
-0.56800234
-0.47039428
-0.46447256
-0.4754832
-0.5298866
-0.5742243
-0.59350777
-0.5059664
-0.43881267
-0.50293344
-0.55568606
-0.51704764
-0.5049504
-0.48144773
-0.57359594
-0.48834482
-0.49446842
-0.45572478
-0.52753556
-0.45018247
-0.54948866
-0.5355265
-0.5353248
-0.5216068
-0.47681844
-0.49572077
-0.4575647
-0.48256764
-0.46631923
-0.5093846
-0.48278657
-0.5102328
-0.5312731
-0.45332962
-0.5387153
-0.5234614
-0.5060605
-0.4473988
-0.51902103
-0.54069006
-0.46037966
-0.5057121
-0.50565535
-0.5023871
-0.5487786
-0.5621957
-0.46213537
-0.5435646
-0.51658887
-0.49856645
-0.4616551
-0.5040613
-0.42124638
-0.48854902
-0.5380835
-0.4754313
-0.5200699
-0.48451862
-0.55216676
-0.43314794
-0.496205
-0.49751085
-0.49473923
-0.5604504
-0.5414357
-0.5156359
-0.4703357
-0.50735587
-0.47898555
-0.4734232
-0.51211053
-0.5409284
-0.4863269
-0.5152593
-0.53106016
-0.49991083
-0.51620704
-0.5087051
-0.49498543
-0.53178066
-0.49438024
-0.5240844
-0.4954362
-0.45357913
-0.46589702
-0.47207057
-0.49793097
-0.4779096
-0.4499064
-0.5536871
-0.4477176
-0.47060165
-0.5540312
-0.5159102
-0.49443042
-0.51115775
-0.51880145
-0.5322031
-0.48123312
-0.5258237
-0.48232302
-0.51087767
-0.5326606
-0.5553742
-0.47396353
-0.42440832
-0.4865044
-0.5097318
-0.51427716
-0.5143744
-0.47443783
-0.53020847
-0.53951377
-0.47119266
-0.47011307
-0.46004617
-0.42935887
-0.51027936
-0.48566
-0.49098697
-0.49933672
-0.51824516
-0.47522122
-0.56687087
-0.5230696
-0.51109195
-0.53698075
-0.46855742
-0.50947416
-0.4671657
-0.48998484
-0.50147206
-0.53399634
-0.54236865
-0.4806146
-0.50422424
-0.55929995
-0.49238738
-0.515937
-0.44341284
-0.5337642
-0.46855298
-0.48547012
-0.48870113
-0.4949869
-0.5273603
-0.55589443
-0.5308078
-0.47014377
-0.5167903
-0.5171689
-0.53687435
-0.4972147
-0.4556524
-0.5280491
-0.49869937
-0.5216747
-0.518007
-0.50799525
-0.50575787
-0.44343233
-0.5359809
-0.5123454
-0.49360353
-0.48925525
-0.51004434
-0.49582115
-0.4987083
-0.48235583
-0.53197676
-0.5399276
-0.45281217
-0.51294243
-0.46073237
-0.47705802
-0.48543084
-0.55047494
-0.5229627
-0.48612803
-0.6226291
-0.5387496
-0.50150937
-0.45913336
-0.49888167
-0.4773878
-0.5161063
-0.44000748
-0.51078826
-0.5608923
-0.48838302
-0.6052887
-0.45748958
-0.45230472
-0.5215634
-0.46366385
-0.55364823
-0.5161303
-0.50849324
-0.46948892
-0.5251251
-0.513423
-0.5336888
-0.4467831
-0.5406015
-0.47282434
-0.5324947
-0.46639183
-0.50656724
-0.47963622
-0.49992123
-0.5431637
-0.45963913
-0.4546636
-0.5219087
-0.46282583
-0.50465924
-0.48041758
-0.5358081
-0.47473347
-0.47837698
-0.5087534
-0.5118314
-0.5551164
-0.44837874
-0.47891146
-0.5530937
-0.51344216
-0.51529443
-0.5138567
-0.5161721
-0.48596072
-0.44602677
-0.5601055
-0.4509433
-0.49003866
-0.42464888
-0.5049986
-0.52789176
-0.54595345
-0.51566017
-0.50266427
-0.49603403
-0.54165614
-0.49835435
-0.5134492
-0.49758458
-0.46913382
-0.48263356
-0.45508963
-0.52088475
-0.47627944
-0.5414967
-0.47462386
-0.5407375
-0.52482903
-0.5247936
-0.45925254
-0.48748192
-0.56076604
-0.55897075
-0.55937266
-0.53917575
-0.46319702
-0.5009482
-0.51360697
-0.43055838
-0.53782386
-0.49138245
-0.49788412
-0.48315093
-0.57740366
-0.5613967
-0.50447583
-0.5060296
-0.48288056
-0.52176595
-0.4971282
-0.54964936
-0.5255761
-0.43951112
-0.48846668
-0.5199965
-0.5364015
-0.55132747
-0.5341276
-0.5875289
-0.4727554
-0.5234759
-0.5038288
-0.46644765
-0.49861678
-0.4614444
-0.49183413
-0.54323655
-0.49317542
-0.52283776
-0.5123399
-0.44278103
-0.42204687
-0.47185132
-0.45323157
-0.51546246
-0.52186376
-0.50299084
-0.5534918
-0.5245551
-0.50397843
-0.51090974
-0.4861916
-0.50839674
-0.45385984
-0.47262275
-0.5227805
-0.52600884
-0.4959919
-0.49156404
-0.4898068
-0.5252109
-0.44411433
-0.48162678
-0.5048011
-0.47103202
-0.5318167
-0.5193169
-0.50385547
-0.49330878
-0.5656818
-0.5029864
-0.52760524
-0.5233322
-0.5447128
-0.46924034
-0.4940973
-0.44504997
-0.49364325
-0.4767187
-0.5058546
-0.5227667
-0.52695215
-0.4697104
-0.4151351
-0.4904504
-0.5007383
-0.4825237
-0.43199298
-0.47444448
-0.50157374
-0.50031245
-0.53368247
-0.5800657
-0.50214183
-0.45942363
-0.45959845
-0.495852
-0.530995
-0.55932176
-0.43333378
-0.4613204
-0.4773356
-0.44949237
-0.4991278
-0.49039817
-0.5128327
-0.4755964
-0.4706655
-0.5436252
-0.54898375
-0.5105934
-0.48283753
-0.46487173
-0.48794106
-0.5234992
-0.467303
-0.50655115
-0.4913414
-0.46586713
-0.5148683
-0.52937734
-0.53219765
-0.6068383
-0.44633776
-0.4939387
-0.4625364
-0.50201577
-0.44879103
-0.53727937
-0.53911746
-0.50283605
-0.4979614
-0.46738186
-0.46612886
-0.45585215
-0.42887947
-0.57571274
-0.4892504
-0.48857173
-0.45742193
-0.49119234
-0.5473857
-0.52492356
-0.49269137
-0.45987245
-0.5062431
-0.5413032
-0.5324295
-0.5440612
-0.52414876
-0.5561273
-0.4699904
-0.42029485
-0.4393428
-0.49831796
-0.5269283
-0.5490511
-0.5391403
-0.46961492
-0.518723
-0.49196452
-0.4736371
-0.4786907
-0.48502785
-0.53472966
-0.4540696
-0.4326774
-0.50003016
-0.4855499
-0.5058053
-0.4937224
-0.4603885
-0.48754847
-0.47387823
-0.4503396
-0.4791004
-0.5291414
-0.54906034
-0.5144445
-0.5441256
-0.45710847
-0.48081934
-0.50242865
-0.4831451
-0.53396344
-0.4999165
-0.51466024
-0.51181227
-0.4811469
-0.50350004
-0.5151695
-0.5736379
-0.5031084
-0.44682735
-0.50840586
-0.5348264
-0.5388797
-0.55722225
-0.47826985
-0.5263349
-0.45303163
-0.55850136
-0.46622202
-0.53490394
-0.4883536
-0.5193934
-0.5295426
-0.4601974
-0.48636076
-0.5244219
-0.5059939
-0.4935471
-0.50583065
-0.5642414
-0.5402484
-0.5642663
-0.50472903
-0.5254632
-0.50982296
-0.49450555
-0.5075584
-0.54965985
-0.48891374
-0.5691068
-0.45321655
-0.5311582
-0.57783794
-0.4769576
-0.49766886
-0.4638151
-0.47123504
-0.47260484
-0.52316517
-0.48994294
-0.5331263
-0.5016478
-0.54893523
-0.50085104
-0.4604739
-0.5661322
-0.4378056
-0.4960456
-0.49965525
-0.49505755
-0.52375734
-0.5156045
-0.48070455
-0.48583555
-0.5097117
-0.49928367
-0.47097862
-0.48483047
-0.5366284
-0.51215297
-0.4803146
-0.53694826
-0.51076174
-0.5124789
-0.5329186
-0.5234984
-0.513947
-0.5521391
-0.52958256
-0.5371327
-0.5284904
-0.4752
-0.4702171
-0.5023258
-0.5639096
-0.4879359
-0.5185081
-0.49785405
-0.51641893
-0.5384992
-0.43361318
-0.50505424
-0.47131974
-0.5122242
-0.4839276
-0.5338522
-0.51380557
-0.5017293
-0.50726056
-0.47688445
-0.5617688
-0.5371432
-0.52376777
-0.521054
-0.55286294
-0.54727405
-0.44303113
-0.5448127
-0.5016306
-0.49639452
-0.51711446
-0.44081035
-0.5110013
-0.49523604
-0.51870364
-0.48548
-0.46396926
-0.57777756
-0.45068634
-0.5319579
-0.501426
-0.47372934
-0.51551116
-0.5454842
-0.51224136
-0.49409476
-0.5662573
-0.5132445
-0.47473547
-0.4572525
-0.44124067
-0.4640722
-0.5135495
-0.47435176
-0.5424469
-0.54062325
-0.48111886
-0.519775
-0.43935156
-0.5027912
-0.47847947
-0.5074929
-0.5234233
-0.4570207
-0.47100183
-0.52440137
-0.53098035
-0.57653654
-0.47776207
-0.5444768
-0.5108647
-0.5157668
-0.46846607
-0.46123472
-0.5141944
-0.5056036
-0.48111394
-0.4847127
-0.58937365
-0.49121433
-0.45811006
-0.43985638
-0.4802171
-0.5082985
-0.49372798
-0.45573905
-0.5181282
-0.45410246
-0.46885672
-0.48420054
-0.49469993
-0.4980739
-0.46135885
-0.55626655
-0.4907458
-0.48477924
-0.4292756
-0.5341993
-0.5047989
-0.54550123
-0.52811253
-0.49394214
-0.48194957
-0.5250977
-0.46301156
-0.4802019
-0.475408
-0.48114184
-0.48170626
-0.46604422
-0.5449125
-0.4611997
-0.4525995
-0.46239454
-0.53865343
-0.54064965
-0.42353812
-0.44240427
-0.5561275
-0.47920156
-0.5631755
-0.51522917
-0.52163297
-0.5149583
-0.48569492
-0.4662007
-0.5091144
-0.45872092
-0.51451313
-0.48732984
-0.4656032
-0.5713285
-0.50167924
-0.48449498
-0.47496375
-0.5704359
-0.5334325
-0.5287293
-0.5391788
-0.5028383
-0.5347213
-0.4997279
-0.5526571
-0.46723506
-0.5347456
-0.5113344
-0.5482619
-0.43749627
-0.52889127
-0.5624015
-0.5377599
-0.45857295
-0.5236578
-0.4685501
-0.5062802
-0.487546
-0.5673012
-0.49050626
-0.52346617
-0.5294306
-0.52538145
-0.49646002
-0.5875655
-0.53074193
-0.49173722
-0.47701207
-0.5303848
-0.57693815
-0.49506882
-0.524433
-0.5299015
-0.51424515
-0.5899438
-0.48965663
-0.46578115
-0.4800266
-0.5038573
-0.5126976
-0.49252614
-0.4710832
-0.44281784
-0.5053466
-0.56118596
-0.54360753
-0.54573387
-0.49709034
-0.46585023
-0.49837384
-0.47664505
-0.49896926
-0.51105875
-0.5042096
-0.5464945
-0.50135887
-0.54016155
-0.5661664
-0.4916059
-0.52165693
-0.45440012
-0.48977232
-0.4894849
-0.533871
-0.48331246
-0.4755484
-0.5429546
-0.49623194
-0.509405
-0.5171685
-0.44483802
-0.49704784
-0.53502905
-0.53235686
-0.4465619
-0.49417427
-0.55634385
-0.5042924
-0.49152204
-0.5026583
-0.5215288
-0.50992405
-0.53161883
-0.48479185
-0.5134811
-0.531753
-0.51296777
-0.4897463
-0.50182295
-0.47926703
-0.5038382
-0.47879258
-0.5400764
-0.4716609
-0.53098303
-0.5468766
-0.5174443
-0.49709654
-0.48229635
-0.51735264
-0.49365413
-0.5253758
-0.47417113
-0.48281303
-0.5088205
-0.5348575
-0.51127976
-0.55393577
-0.5053217
-0.517522
-0.50265205
-0.5691975
-0.5710797
-0.41504323
-0.56473005
-0.48182356
-0.5537744
-0.46532124
-0.49589697
-0.5157079
-0.52398413
-0.5604061
-0.47526827
-0.44185823
-0.56014246
-0.5918524
-0.5460825
-0.4648516
-0.50183886
-0.47133085
-0.49396443
-0.44938704
-0.4913287
-0.47839695
-0.47586104
-0.45664772
-0.47245327
-0.4756886
-0.45871195
-0.51155967
-0.5710522
-0.6329545
-0.56132925
-0.4825241
-0.4923308
-0.5145069
-0.54324156
-0.5724262
-0.436224
-0.5807937
-0.46129623
-0.49392274
-0.5465897
-0.5080875
-0.51154757
-0.47926623
-0.46773392
-0.52531886
-0.5269346
-0.5349884
-0.48822376
-0.5303479
-0.5290403
-0.46045315
-0.516655
-0.5070769
-0.45124906
-0.5213358
-0.43197864
-0.46798927
-0.49918467
-0.45817962
-0.47054684
-0.52028745
-0.52635515
-0.49604097
-0.46602184
-0.46884444
-0.506485
-0.45639554
-0.50031507
-0.51907367
-0.51755404
-0.49429744
-0.43321887
-0.4915724
-0.5010181
-0.4812268
-0.47511986
-0.5073006
-0.4982353
-0.5146915
-0.49662244
-0.48903996
-0.49332127
-0.46240276
-0.54679644
-0.45429423
-0.4594849
-0.46670794
-0.53507674
-0.43802935
-0.47426662
-0.5942207
-0.5216251
-0.4903494
-0.52208376
-0.5303803
-0.50874406
-0.4893461
-0.48063785
-0.582232
-0.5402453
-0.5068432
-0.48686436
-0.49659568
-0.54778653
-0.5266268
-0.5603947
-0.45607865
-0.50390273
-0.55129915
-0.51922655
-0.48823848
-0.49556556
-0.5274129
-0.54285175
-0.49987
-0.501244
-0.5338034
-0.47369105
-0.47557163
-0.48066342
-0.4759195
-0.50623846
-0.4696193
-0.51386243
-0.47688374
-0.5529582
-0.49525973
-0.4869027
-0.5242722
-0.5329714
-0.47838914
-0.50790256
-0.5188692
-0.45516807
-0.4512584
-0.5030718
-0.5076377
-0.4546195
-0.5245066
-0.57711226
-0.52724516
-0.49739352
-0.4944767
-0.44579783
-0.5659111
-0.50150687
-0.49929306
-0.4454774
-0.47423628
-0.45135793
-0.49976525
-0.5304416
-0.48755655
-0.46505177
-0.4765226
-0.49962333
-0.524393
-0.520634
-0.50717384
-0.44028735
-0.45490393
-0.47804642
-0.49759898
-0.4790434
-0.5391874
-0.5564346
-0.52315825
-0.5113514
-0.50392187
-0.51595575
-0.5061599
-0.46473947
-0.5235505
-0.46752027
-0.52905196
-0.5018901
-0.4710269
-0.48770034
-0.557189
-0.5285748
-0.5343987
-0.47904015
-0.5055205
-0.45131418
-0.48288152
-0.5172189
-0.54938287
-0.49911848
-0.534632
-0.45517078
-0.53224206
-0.49197012
-0.4961513
-0.4999137
-0.46174696
-0.49836636
-0.4948777
-0.43824348
-0.5894431
-0.4723648
-0.5883748
-0.53246564
-0.45295963
-0.4716803
-0.5473204
-0.43859264
-0.45531446
-0.51627344
-0.50724703
-0.46258774
-0.433333
-0.47705147
-0.5579448
-0.5394747
-0.49389023
-0.5194849
-0.4952562
-0.5342381
-0.5290101
-0.5263966
-0.5079854
-0.4840976
-0.46373922
-0.513896
-0.52606153
-0.5753835
-0.56110764
-0.47464234
-0.5047176
-0.47540703
-0.61005723
-0.5058253
-0.5132879
-0.50417507
-0.5281403
-0.56472284
-0.51217824
-0.43334082
-0.49401054
-0.45455462
-0.5027085
-0.5315453
-0.46125054
-0.4427727
-0.517367
-0.5810901
-0.50743586
-0.49824816
-0.54836524
-0.45701948
-0.4679742
-0.540354
-0.52123576
-0.5663969
-0.48303407
-0.5013911
-0.5014068
-0.49806166
-0.5172586
-0.47873005
-0.5434771
-0.50203365
-0.50881904
-0.5069969
-0.538479
-0.49219486
-0.50951356
-0.5516954
-0.5404938
-0.39485997
-0.5115856
-0.53401834
-0.51386756
-0.44638437
-0.5748916
-0.47524673
-0.56569946
-0.49275774
-0.49968114
-0.5782188
-0.55445284
-0.5058386
-0.5838633
-0.5519888
-0.5334458
-0.5593101
-0.4427756
-0.48770946
-0.53605443
-0.5091283
-0.47770676
-0.48594478
-0.4869006
-0.48591727
-0.5456306
-0.4931747
-0.44748497
-0.4847396
-0.48434347
-0.506266
-0.5405352
-0.49944693
-0.47252104
-0.4982247
-0.46861482
-0.5073831
-0.48231086
-0.5336488
-0.49521965
-0.535552
-0.5005487
-0.5436994
-0.46623954
-0.49899733
-0.55541205
-0.5408948
-0.4873336
-0.41204253
-0.52933604
-0.48639813
-0.55019206
-0.54414433
-0.5452142
-0.460623
-0.5355134
-0.5066081
-0.5318318
-0.55688345
-0.61065817
-0.44023052
-0.51299524
-0.52256906
-0.49912453
-0.49201602
-0.5045038
-0.5183381
-0.50172716
-0.54645944
-0.46488878
-0.5933017
-0.4744947
-0.5277498
-0.49046135
-0.5017544
-0.4536466
-0.49715796
-0.53442204
-0.49510065
-0.51482767
-0.48271525
-0.52753484
-0.52614135
-0.5480445
-0.5221092
-0.43837866
-0.55380225
-0.48639035
-0.5793359
-0.4808787
-0.49742404
-0.5137024
-0.48950583
-0.5287421
-0.54585093
-0.5647694
-0.55231917
-0.51338214
-0.53489757
-0.5374094
-0.53227925
-0.4821104
-0.4627904
-0.5167887
-0.5026277
-0.5050085
-0.52763987
-0.5059648
-0.5515288
-0.52869505
-0.46248132
-0.4521788
-0.53708065
-0.53319204
-0.49298978
-0.47893655
-0.5559416
-0.5185725
-0.5290966
-0.46017724
-0.49602482
-0.4900518
-0.53757495
-0.5209357
-0.47854853
-0.4760452
-0.4934042
-0.56071275
-0.57198286
-0.51451653
-0.5103164
-0.52823526
-0.47551167
-0.53903
-0.52629304
-0.4559551
-0.49748057
-0.5421697
-0.5299616
-0.5234108
-0.54458475
-0.45413584
-0.5454822
-0.5116834
-0.46530548
-0.50719225
-0.49165764
-0.556736
-0.5182046
-0.5353633
-0.5337217
-0.5580052
-0.5512172
-0.48681977
-0.50195956
-0.50384843
-0.49172613
-0.5096734
-0.512871
-0.4436187
-0.56796247
-0.492892
-0.5775016
-0.50353324
-0.5645074
-0.49337482
-0.532916
-0.4660879
-0.48743013
-0.4909842
-0.46137938
-0.55965006
-0.449658
-0.52411956
-0.42657596
-0.5550179
-0.57651
-0.48478907
-0.5720062
-0.54065436
-0.5223116
-0.47269452
-0.5134905
-0.44715536
-0.4807927
-0.5338381
-0.48684582
-0.5154688
-0.4988604
-0.50582194
-0.5063254
-0.4860646
-0.53470594
-0.4984463
-0.51354593
-0.5043701
-0.5167787
-0.48543328
-0.4839963
-0.4942219
-0.49442333
-0.5247975
-0.5226514
-0.47259814
-0.5004675
-0.47969174
-0.5040704
-0.4762981
-0.5145529
-0.49630275
-0.51211655
-0.48573422
-0.51250416
-0.52343935
-0.44963288
-0.5543358
-0.57301635
-0.45245543
-0.46384937
-0.48708022
-0.47315502
-0.46908653
-0.53479004
-0.4739197
-0.48572075
-0.459293
-0.5170465
-0.4695033
-0.5129216
-0.5000011
-0.43880746
-0.48291057
-0.5182054
-0.4531618
-0.4430817
-0.4948627
-0.53580964
-0.4881493
-0.52151406
-0.5239441
-0.5160152
-0.527743
-0.5169717
-0.47183493
-0.48213616
-0.5095048
-0.5607949
-0.5508632
-0.48414063
-0.4486779
-0.50756735
-0.43952078
-0.47208154
-0.59034956
-0.54707235
-0.46462783
-0.48340747
-0.48889783
-0.5000327
-0.50618756
-0.5271109
-0.47843322
-0.566505
-0.48012558
-0.52039796
-0.53823316
-0.46844342
-0.5085663
-0.49902943
-0.48412448
-0.55910474
-0.535015
-0.42644235
-0.45424634
-0.5847604
-0.48256674
-0.49735996
-0.52658856
-0.57089144
-0.5099633
-0.4863292
-0.45561162
-0.5111296
-0.494299
-0.5364109
-0.4734261
-0.5619706
-0.46220896
-0.53960156
-0.51136786
-0.44941935
-0.49842808
-0.45215926
-0.45253786
-0.5049796
-0.488476
-0.4509842
-0.49113244
-0.48079085
-0.51973516
-0.4979026
-0.45066613
-0.5043836
-0.4384336
-0.50832736
-0.51333016
-0.5210727
-0.5574632
-0.4687369
-0.49638677
-0.5446737
-0.50646603
-0.437689
-0.47848052
-0.54929954
-0.5030906
-0.54746556
-0.52406126
-0.4671575
-0.5573811
-0.50862294
-0.4657709
-0.41311866
-0.55054414
-0.46017772
-0.4891392
-0.528428
-0.46593386
-0.49914303
-0.50482976
-0.44819146
-0.4880624
-0.55027425
-0.49073634
-0.52582705
-0.5065024
-0.47669345
-0.5269225
-0.52098185
-0.41091943
-0.48721698
-0.5214867
-0.511404
-0.49102443
-0.54725635
-0.47728032
-0.5793712
-0.46762964
-0.44199944
-0.48948982
-0.5266431
-0.5005398
-0.5563307
-0.5218715
-0.46841067
-0.49620765
-0.5250844
-0.48498377
-0.52780265
-0.52042955
-0.45662075
-0.5593252
-0.5594305
-0.524978
-0.47613305
-0.57640886
-0.41526544
-0.5401304
-0.6052435
-0.4670128
-0.5651362
-0.494715
-0.4797385
-0.56718785
-0.56423944
-0.442386
-0.5556821
-0.4448577
-0.5172472
-0.49353647
-0.50090194
-0.51299274
-0.47707322
-0.56374484
-0.49523765
-0.53081685
-0.5291018
-0.46067238
-0.46059296
-0.5003106
-0.5472305
-0.56353086
-0.5319096
-0.47088632
-0.5390056
-0.564267
-0.44400167
-0.441985
-0.49871945
-0.4962237
-0.50244784
-0.53659743
-0.50151384
-0.5002175
-0.42397204
-0.55550516
-0.53697294
-0.53611356
-0.4591066
-0.48485744
-0.5185688
-0.48153442
-0.49470448
-0.5478158
-0.51191366
-0.5568315
-0.53015107
-0.46436998
-0.45996198
-0.48765767
-0.5467182
-0.53861946
-0.5284418
-0.51277596
-0.5485099
-0.45164213
-0.48088422
-0.44037566
-0.50566393
-0.5184027
-0.49314916
-0.51040316
-0.49081334
-0.50983465
-0.5268065
-0.4652761
-0.47685996
-0.45709106
-0.52155495
-0.57130873
-0.5053061
-0.5196204
-0.51006615
-0.5705904
-0.5439514
-0.51458406
-0.46923268
-0.49629834
-0.4951248
-0.44635212
-0.5161644
-0.57915014
-0.47932926
-0.44316414
-0.47788554
-0.48757076
-0.42421788
-0.48567936
-0.5662882
-0.4529996
-0.57173055
-0.52374285
-0.49871677
-0.5035251
-0.5143963
-0.51643014
-0.5379983
-0.49736816
-0.5177369
-0.4915334
-0.52380484
-0.5297106
-0.54717255
-0.5314197
-0.5284841
-0.52332
-0.4397808
-0.4922602
-0.50860053
-0.5399741
-0.5239498
-0.52932876
-0.4820607
-0.4837658
-0.50901735
-0.46587673
-0.5168061
-0.46235725
-0.51883966
-0.51127344
-0.56371176
-0.4712326
-0.5451686
-0.5028379
-0.45665693
-0.46832678
-0.48965392
-0.44500706
-0.5730503
-0.49504134
-0.4894766
-0.45755026
-0.5303451
-0.50217164
-0.46542436
-0.47931504
-0.53825927
-0.5266511
-0.54148275
-0.5435199
-0.59795666
-0.5306798
-0.49880117
-0.5104831
-0.49957192
-0.48571146
-0.5530702
-0.55732894
-0.514803
-0.54208744
-0.5032241
-0.5128113
-0.5156376
-0.4962078
-0.4854731
-0.5235228
-0.51031727
-0.5614392
-0.44376016
-0.5711067
-0.51990604
-0.50171113
-0.5249288
-0.46680185
-0.4767298
-0.50687444
-0.5573186
-0.5106978
-0.47457275
-0.5614894
-0.49423108
-0.50612736
-0.4782827
-0.53829676
-0.5589599
-0.54087365
-0.5064411
-0.5632997
-0.4960482
-0.48362854
-0.5034652
-0.6053501
-0.5119626
-0.5091699
-0.50735885
-0.528322
-0.48935708
-0.51158476
-0.54457873
-0.55924904
-0.55172336
-0.53388554
-0.47476456
-0.4673228
-0.55132955
-0.5027451
-0.49526432
-0.49030626
-0.5761832
-0.47253823
-0.4950378
-0.501197
-0.56102705
-0.577262
-0.48784065
-0.43474853
-0.5125675
-0.48825338
-0.4690579
-0.513284
-0.50098884
-0.5348858
-0.50477487
-0.48875558
-0.49519184
-0.5439014
-0.49402687
-0.50145435
-0.46500066
-0.4659121
-0.46900287
-0.5067917
-0.4978885
-0.47770178
-0.54220194
-0.50782955
-0.52875495
-0.5303987
-0.5396364
-0.5478193
-0.55509496
-0.478344
-0.5272381
-0.49785978
-0.49550188
-0.4684758
-0.50093573
-0.4965988
-0.5623128
-0.5299586
-0.49218568
-0.519272
-0.46098915
-0.49247348
-0.4652973
-0.54163915
-0.5369405
-0.5172817
-0.5017903
-0.5131626
-0.5481697
-0.5214461
-0.46488604
-0.4658953
-0.58063537
-0.50665635
-0.55107754
-0.5208935
-0.44999376
-0.45539722
-0.54028213
-0.48957035
-0.46564847
-0.4774146
-0.5792541
-0.51628995
-0.51312536
-0.48308703
-0.50705457
-0.48351875
-0.52014107
-0.490896
-0.49869215
-0.5464803
-0.5240735
-0.50075823
-0.47561994
-0.5021824
-0.48861885
-0.5751902
-0.52906126
-0.4814012
-0.48586392
-0.49154174
-0.50750035
-0.4961497
-0.5994507
-0.5098524
-0.5140874
-0.49658304
-0.4778969
-0.5542299
-0.5122453
-0.49315152
-0.5242342
-0.4390212
-0.5529745
-0.4727071
-0.49204254
-0.52561235
-0.56677705
-0.53767514
-0.5285275
-0.47503445
-0.46572122
-0.50991696
-0.48281714
-0.4810741
-0.5367767
-0.48651755
-0.52505374
-0.4968476
-0.48943514
-0.58766824
-0.56748694
-0.60106844
-0.52812403
-0.510816
-0.5243958
-0.5042364
-0.5485301
-0.48719737
-0.43388832
-0.50507313
-0.55164146
-0.47435138
-0.45755795
-0.5372637
-0.49840564
-0.50816685
-0.53068936
-0.50903374
-0.46733686
-0.511698
-0.5497861
-0.4657338
-0.48957142
-0.47833234
-0.43022618
-0.5156899
-0.43161306
-0.5003758
-0.5372921
-0.48934776
-0.48000753
-0.5517113
-0.49907154
-0.4907703
-0.44786194
-0.57365835
-0.5588504
-0.49480996
-0.4884265
-0.565106
-0.5651361
-0.4720541
-0.4547912
-0.4657478
-0.5296257
-0.5847228
-0.47350022
-0.5568281
-0.53064626
-0.477831
-0.4947129
-0.5189716
-0.48363054
-0.49424055
-0.48396713
-0.4778233
-0.48578626
-0.49659023
-0.5115934
-0.49287626
-0.5723894
-0.5019121
-0.48217264
-0.48337588
-0.5275449
-0.4673819
-0.4827789
-0.5200108
-0.5066921
-0.5180311
-0.4726355
-0.5077116
-0.55719864
-0.51866823
-0.54227746
-0.49266136
-0.5285367
-0.51943696
-0.5450912
-0.51499635
-0.4960077
-0.56035554
-0.52098066
-0.4534674
-0.5386892
-0.47557163
-0.50105417
-0.4902619
-0.4814929
-0.5007776
-0.4735415
-0.56302357
-0.55298346
-0.52101386
-0.49912712
-0.5525839
-0.46410027
-0.5167299
-0.47224563
-0.5359353
-0.43339014
-0.49369758
-0.5015036
-0.44769344
-0.46331525
-0.4890812
-0.5632844
-0.54936713
-0.5258606
-0.47690195
-0.5396611
-0.51455116
-0.51000214
-0.51258206
-0.44706357
-0.5623191
-0.50884306
-0.5392939
-0.51060265
-0.52615744
-0.52064055
-0.52882296
-0.4435307
-0.5174717
-0.4611516
-0.46044317
-0.5169958
-0.5238031
-0.5151736
-0.43217355
-0.43278712
-0.50797164
-0.46953097
-0.50724053
-0.5299164
-0.44521385
-0.5196376
-0.49311852
-0.49546012
-0.50543153
-0.52860564
-0.47737005
-0.49162397
-0.596773
-0.5424619
-0.5215469
-0.5233151
-0.5040908
-0.4667043
-0.42724183
-0.50417894
-0.5015868
-0.4746567
-0.49264422
-0.47606987
-0.51113087
-0.47904488
-0.5029253
-0.51504636
-0.5138628
-0.4974338
-0.5222615
-0.49209994
-0.45265388
-0.51019895
-0.4948517
-0.4706543
-0.56105775
-0.5466419
-0.47719604
-0.49973685
-0.56237805
-0.50753844
-0.57746863
-0.46832094
-0.52716476
-0.48502576
-0.47853434
-0.46009114
-0.45762116
-0.5225894
-0.4681913
-0.5405375
-0.5581735
-0.45517778
-0.5135856
-0.49101952
-0.4734635
-0.53295237
-0.48485535
-0.5286065
-0.583897
-0.48502803
-0.48179606
-0.45801413
-0.4978003
-0.5205255
-0.5677445
-0.53830886
-0.5289564
-0.5072032
-0.44278497
-0.5491225
-0.5306986
-0.5717425
-0.5451118
-0.5015796
-0.47242478
-0.49916807
-0.51662093
-0.5627331
-0.46420088
-0.4920727
-0.5484538
-0.5304481
-0.48849928
-0.44825482
-0.51910615
-0.4829264
-0.5573557
-0.49698952
-0.53949803
-0.4988951
-0.57299
-0.5074968
-0.49697962
-0.5862341
-0.48496583
-0.4522016
-0.5492545
-0.45682082
-0.48424196
-0.47820303
-0.48655844
-0.5341928
-0.43761364
-0.48618713
-0.51616037
-0.50959516
-0.5051875
-0.5328427
-0.4531654
-0.4984104
-0.4624952
-0.50410753
-0.47703594
-0.5118272
-0.5188508
-0.56035596
-0.46942848
-0.44648936
-0.48262352
-0.56401896
-0.4834334
-0.4868241
-0.4679955
-0.49532086
-0.5154128
-0.52214456
-0.46922132
-0.530668
-0.61150056
-0.5261325
-0.5647176
-0.44302508
-0.5064381
-0.5171593
-0.48556414
-0.50980014
-0.5045961
-0.4955354
-0.5206734
-0.5114577
-0.49556303
-0.4858393
-0.4342498
-0.5255686
-0.50404197
-0.5875748
-0.5124025
-0.47815382
-0.5062907
-0.47285333
-0.48823345
-0.5029469
-0.47910768
-0.54578656
-0.46208706
-0.48583284
-0.5006624
-0.5216456
-0.50306123
-0.48758075
-0.44930834
-0.5450257
-0.501258
-0.51009536
-0.47295812
-0.45019516
-0.47105202
-0.51380354
-0.5259717
-0.42339307
-0.49770454
-0.4877048
-0.5542584
-0.5230664
-0.49407578
-0.5775061
-0.46050873
-0.5268649
-0.47374275
-0.48145187
-0.47112033
-0.45449814
-0.45358175
-0.48085693
-0.5170356
-0.4959129
-0.46669057
-0.47174856
-0.5437807
-0.49547005
-0.5360451
-0.54732925
-0.5513264
-0.5258034
-0.5360047
-0.4736694
-0.5254198
-0.5302962
-0.5164912
-0.53625053
-0.46179873
-0.45626977
-0.5095217
-0.4893153
-0.46472254
-0.4756314
-0.4997646
-0.58949184
-0.54770887
-0.55250907
-0.5477703
-0.48289806
-0.4662489
-0.49932238
-0.48396516
-0.54012823
-0.4852424
-0.511893
-0.46274316
-0.57885164
-0.5275211
-0.44563797
-0.50489706
-0.50046897
-0.555094
-0.51891214
-0.48981556
-0.619784
-0.49535674
-0.51869065
-0.47534442
-0.50199026
-0.4994
-0.48439622
-0.47378433
-0.47800857
-0.50954086
-0.5365684
-0.50119144
-0.52374524
-0.5043643
-0.5236936
-0.43588412
-0.5119748
-0.50434786
-0.44349027
-0.5652823
-0.5174041
-0.5748356
-0.48282883
-0.5015949
-0.49311912
-0.57909167
-0.4844937
-0.46129638
-0.4866273
-0.52757555
-0.50603354
-0.5663184
-0.49470928
-0.46964103
-0.52589035
-0.53158695
-0.4872172
-0.44439188
-0.55797344
-0.5257001
-0.5323923
-0.5085807
-0.55439335
-0.484731
-0.51113635
-0.5240865
-0.41931963
-0.497492
-0.52701443
-0.49150997
-0.5317954
-0.5825443
-0.5262919
-0.50639
-0.51326704
-0.49722984
-0.52207094
-0.5189577
-0.4707587
-0.5283335
-0.4346001
-0.54804707
-0.56050146
-0.52058303
-0.5221806
-0.54526585
-0.5447804
-0.50105923
-0.5177807
-0.5439227
-0.45945564
-0.48694488
-0.5315895
-0.52752477
-0.5129751
-0.4699726
-0.46453184
-0.50833714
-0.57896435
-0.5247066
-0.4771687
-0.48074222
-0.5136051
-0.53992146
-0.45569873
-0.48734093
-0.475221
-0.50323325
-0.4942433
-0.46953276
-0.60384554
-0.44660267
-0.4931015
-0.54079974
-0.53888714
-0.50747794
-0.4217614
-0.43497768
-0.4798593
-0.4436958
-0.5267182
-0.47897696
-0.49189228
-0.48662907
-0.47319245
-0.5123528
-0.5703968
-0.45853803
-0.5173851
-0.5063667
-0.5087682
-0.5375729
-0.5234853
-0.6413797
-0.491328
-0.49426466
-0.47654203
-0.4767324
-0.53132063
-0.51067173
-0.45837337
-0.5179832
-0.51643044
-0.5467336
-0.44079694
-0.5024607
-0.5346222
-0.5245957
-0.46028298
-0.46336156
-0.51084894
-0.52275366
-0.52461445
-0.48140383
-0.6037682
-0.4394893
-0.5036693
-0.52528167
-0.5153352
-0.5215296
-0.53237414
-0.5152251
-0.44999835
-0.48660952
-0.51266754
-0.48004884
-0.49805728
-0.503315
-0.46720892
-0.53428614
-0.4625562
-0.49495313
-0.53517824
-0.5427553
-0.51072556
-0.46820176
-0.55508
-0.43507135
-0.4714836
-0.4453604
-0.5602774
-0.4894648
-0.50690734
-0.5490252
-0.50037026
-0.53639716
-0.4740559
-0.47803053
-0.51021487
-0.45381686
-0.48836756
-0.5731183
-0.47900647
-0.51165295
-0.48882642
-0.523794
-0.4840812
-0.49553964
-0.5732923
-0.48106915
-0.44831926
-0.51062775
-0.4999921
-0.57559735
-0.51663023
-0.5110146
-0.4894234
-0.52498066
-0.5414557
-0.56489545
-0.5151774
-0.5133764
-0.41452998
-0.5084808
-0.5022798
-0.5112221
-0.46146896
-0.5721488
-0.5016015
-0.4915728
-0.5191343
-0.5325673
-0.5305542
-0.4609602
-0.50029093
-0.48224396
-0.5207475
-0.5226353
-0.48192057
-0.5095675
-0.54264367
-0.51415557
-0.4992564
-0.4953143
-0.5400341
-0.53446144
-0.4831659
-0.4877136
-0.47212556
-0.5409676
-0.47272733
-0.5187327
-0.5172294
-0.5737576
-0.51319444
-0.5193504
-0.51129466
-0.48451382
-0.50095135
-0.48258534
-0.4318713
-0.47452104
-0.55039364
-0.45754367
-0.56841266
-0.49767482
-0.54307973
-0.51419586
-0.49949402
-0.53040284
-0.56001145
-0.44003284
-0.48270437
-0.5624754
-0.5286149
-0.52281046
-0.4755304
-0.5159296
-0.5268691
-0.52622175
-0.5177034
-0.51933295
-0.46990195
-0.5330144
-0.507385
-0.52533776
-0.570887
-0.4787813
-0.537121
-0.49575213
-0.49386266
-0.5836312
-0.44638023
-0.51532316
-0.5348298
-0.47429398
-0.49745864
-0.5217944
-0.4264546
-0.5395055
-0.5360339
-0.50825953
-0.52726835
-0.5145513
-0.48095927
-0.52717596
-0.44048324
-0.49293503
-0.5675639
-0.5410281
-0.44310418
-0.506719
-0.500853
-0.5468781
-0.49779043
-0.46154746
-0.47638237
-0.4531341
-0.57262534
-0.51810443
-0.51280504
-0.5202994
-0.46908805
-0.44314536
-0.4554885
-0.46238244
-0.53534126
-0.48528534
-0.5494847
-0.47959346
-0.48331723
-0.5244598
-0.4765138
-0.53141207
-0.5270986
-0.47193605
-0.5214775
-0.55382216
-0.5382654
-0.5591349
-0.5709529
-0.54933983
-0.51603436
-0.51475847
-0.51237214
-0.5268327
-0.52973354
-0.47627294
-0.4941387
-0.53019613
-0.5128355
-0.45506588
-0.5536344
-0.48493877
-0.51584697
-0.5614221
-0.48863617
-0.48041603
-0.4578215
-0.46108323
-0.49681205
-0.56308687
-0.5103972
-0.59472054
-0.5217179
-0.5021444
-0.48647255
-0.52671146
-0.51807714
-0.5095016
-0.5026368
-0.5494778
-0.53418803
-0.48790923
-0.539563
-0.48291317
-0.48876584
-0.4500009
-0.5464641
-0.4526673
-0.5017223
-0.50845796
-0.54281545
-0.47392255
-0.5599412
-0.5060408
-0.52693933
-0.5024461
-0.50688964
-0.46866354
-0.43808585
-0.45072702
-0.49427846
-0.51038444
-0.47744256
-0.51993847
-0.45408812
-0.4620469
-0.41484296
-0.5024722
-0.44408965
-0.48507386
-0.46441078
-0.50743955
-0.44768968
-0.50382394
-0.48585698
-0.52272034
-0.50564957
-0.46844092
-0.5835668
-0.5189233
-0.44619858
-0.49143457
-0.4860492
-0.5663145
-0.41181675
-0.449823
-0.49152088
-0.4822808
-0.49225143
-0.47862744
-0.48274204
-0.4957539
-0.46177328
-0.4648044
-0.56837815
-0.53304577
-0.4812403
-0.529618
-0.46864024
-0.51037604
-0.50807947
-0.4863318
-0.44604537
-0.50462776
-0.50194764
-0.52864087
-0.4721852
-0.5016895
-0.49876148
-0.46366268
-0.49252322
-0.45578313
-0.5146602
-0.4505306
-0.49926227
-0.556405
-0.52263796
-0.5179952
-0.5037956
-0.54475975
-0.48658735
-0.61368084
-0.50668114
-0.5607286
-0.46445143
-0.5296733
-0.47401872
-0.4974839
-0.51571846
-0.53135115
-0.47418845
-0.47678196
-0.4653874
-0.53511083
-0.45162594
-0.49009717
-0.47751743
-0.54600424
-0.485873
-0.5194571
-0.5142322
-0.5374782
-0.5047715
-0.4754573
-0.49447563
-0.4992183
-0.49934638
-0.4801077
-0.48038897
-0.48290348
-0.51461697
-0.5348434
-0.53078735
-0.47566307
-0.45319897
-0.5164241
-0.4982044
-0.5477822
-0.46672475
-0.52418464
-0.47915074
-0.47418857
-0.5078401
-0.54828936
-0.44614404
-0.4984507
-0.48864016
-0.54568076
-0.46613443
-0.5282497
-0.5209497
-0.5674547
-0.60400546
-0.50088686
-0.44706813
-0.5133642
-0.5280314
-0.5395193
-0.5061412
-0.44434932
-0.5006823
-0.46918863
-0.48315662
-0.46311682
-0.47206193
-0.47851056
-0.52396655
-0.5109155
-0.48047534
-0.48347092
-0.5268429
-0.50334245
-0.5049402
-0.4880908
-0.50985575
-0.5059161
-0.49678534
-0.46814528
-0.5107657
-0.47432166
-0.4294471
-0.5437555
-0.4659473
-0.5217198
-0.5025269
-0.4824086
-0.44021216
-0.48677695
-0.4926926
-0.4957153
-0.5005909
-0.48387843
-0.5218129
-0.46395668
-0.4968597
-0.4896241
-0.50408775
-0.47931138
-0.5145591
-0.4750024
-0.517072
-0.44883204
-0.4987779
-0.54845613
-0.47853243
-0.48072645
-0.46964368
-0.51663065
-0.5617627
-0.48882282
-0.52231216
-0.5716868
-0.432033
-0.53435355
-0.54229105
-0.47969842
-0.4739527
-0.5091394
-0.50839186
-0.48683584
-0.5466929
-0.44428253
-0.5348519
-0.5195634
-0.54036325
-0.4436231
-0.5080884
-0.5585372
-0.49194673
-0.5114518
-0.50924414
-0.50531864
-0.5222338
-0.52218395
-0.49846262
-0.53029114
-0.53614557
-0.5317236
-0.42777753
-0.50680155
-0.46274772
-0.5173478
-0.5599087
-0.48217335
-0.47672078
-0.47842094
-0.51880854
-0.4807186
-0.5158463
-0.5179566
-0.47393653
-0.5748688
-0.54379624
-0.48478305
-0.45805955
-0.52439964
-0.5209052
-0.53622156
-0.4948631
-0.5429964
-0.51502854
-0.49781227
-0.51449466
-0.5939923
-0.47699624
-0.51602626
-0.52661735
-0.51171756
-0.5381329
-0.4965672
-0.47684428
-0.51115316
-0.5277104
-0.42865244
-0.4962758
-0.5608333
-0.5656426
-0.48532358
-0.4440763
-0.5505126
-0.5123457
-0.5662241
-0.44851923
-0.5036689
-0.5303064
-0.51567537
-0.46479496
-0.460615
-0.521127
-0.5335805
-0.53203255
-0.47030434
-0.5968597
-0.54895014
-0.47305858
-0.42715803
-0.556007
-0.50993365
-0.50905687
-0.5600043
-0.538429
-0.51650053
-0.56616235
-0.55439836
-0.52393353
-0.44838688
-0.5221705
-0.44803315
-0.5298505
-0.49943912
-0.48968893
-0.6295525
-0.5428667
-0.4262234
-0.519381
-0.53892505
-0.48512748
-0.5032334
-0.5307086
-0.4602713
-0.48927942
-0.5176211
-0.49080646
-0.47350064
-0.54527724
-0.510891
-0.56259125
-0.5008541
-0.52823496
-0.45552158
-0.54050267
-0.49187618
-0.50999707
-0.5683401
-0.58153296
-0.55240744
-0.4638945
-0.510044
-0.54364896
-0.47931165
-0.5090084
-0.57162637
-0.4886945
-0.45667413
-0.5084181
-0.5650648
-0.5140347
-0.51294935
-0.5838465
-0.49366435
-0.46381107
-0.44100112
-0.48597074
-0.51129675
-0.51760787
-0.516771
-0.45750266
-0.47206914
-0.4636057
-0.54543424
-0.5286837
-0.48102778
-0.61388713
-0.5402805
-0.5277297
-0.4869765
-0.5101898
-0.45809665
-0.5188601
-0.4789988
-0.4857308
-0.54606175
-0.471262
-0.47353587
-0.5118642
-0.48936242
-0.49854916
-0.484661
-0.4763121
-0.4636174
-0.50039047
-0.480811
-0.49197766
-0.5394779
-0.49689403
-0.48159492
-0.49056774
-0.54704463
-0.49099648
-0.49815425
-0.49090776
-0.5010922
-0.52938503
-0.48735374
-0.47934496
-0.49541545
-0.52200514
-0.47030464
-0.48590004
-0.4596605
-0.52784854
-0.5233187
-0.4814521
-0.5086013
-0.5204324
-0.57548326
-0.46305802
-0.44927347
-0.49822855
-0.4937212
-0.57317746
-0.49920166
-0.47213438
-0.5252089
-0.4550501
-0.5069053
-0.5393461
-0.52950585
-0.4566287
-0.560931
-0.53417516
-0.5007801
-0.54005706
-0.5572927
-0.47213995
-0.4614686
-0.49152428
-0.53133667
-0.51104635
-0.50216985
-0.46517828
-0.45827338
-0.53589654
-0.4953843
-0.5191138
-0.5221769
-0.47738868
-0.45631972
-0.54198056
-0.51071256
-0.5598395
-0.43068343
-0.5225213
-0.52297175
-0.57050556
-0.47833046
-0.54416156
-0.48767212
-0.5228135
-0.47465244
-0.56679356
-0.5582587
-0.46106023
-0.49493423
-0.4542408
-0.54010266
-0.5415931
-0.49695095
-0.53148556
-0.47693497
-0.49001575
-0.59050363
-0.54866743
-0.52757645
-0.5174661
-0.43190253
-0.5511413
-0.510879
-0.44450527
-0.5178971
-0.52886665
-0.48042843
-0.52984524
-0.49649748
-0.5009786
-0.5970704
-0.50822955
-0.52780795
-0.5371496
-0.50742155
-0.53255194
-0.5203573
-0.46807116
-0.59081626
-0.5283303
-0.48469406
-0.46075594
-0.44406223
-0.5002893
-0.4958708
-0.56073034
-0.50362754
-0.4438158
-0.47593
-0.4414158
-0.49661022
-0.53168875
-0.45907733
-0.4859733
-0.4709088
-0.5082559
-0.47084805
-0.50053096
-0.5939226
-0.5164391
-0.49634683
-0.5174577
-0.5047342
-0.5595138
-0.50570136
-0.54676056
-0.5320911
-0.531372
-0.5637928
-0.5191615
-0.55920565
-0.507246
-0.4524417
-0.48015994
-0.41965017
-0.46933192
-0.5356236
-0.5657118
-0.45626536
-0.41853756
-0.55077827
-0.56228805
-0.5366523
-0.47912222
-0.5061521
-0.51466244
-0.4627974
-0.4787559
-0.46415782
-0.50241405
-0.57154065
-0.50358784
-0.45024163
-0.48591167
-0.46810633
-0.49720913
-0.49643528
-0.49177426
-0.49573764
-0.49326286
-0.5092885
-0.5298552
-0.48050722
-0.52243495
-0.51111025
-0.49126768
-0.5356174
-0.4915605
-0.52308893
-0.5604445
-0.505899
-0.5263833
-0.4515252
-0.5373175
-0.520264
-0.45039123
-0.4374126
-0.45983016
-0.48983115
-0.4839091
-0.5456768
-0.49603492
-0.5446777
-0.48877043
-0.44789466
-0.48382905
-0.5152005
-0.51587546
-0.6273048
-0.4983381
-0.49635077
-0.5960051
-0.45118928
-0.50100744
-0.50499946
-0.56260294
-0.50532573
-0.55992186
-0.48929134
-0.5327687
-0.5014291
-0.48458892
-0.47515345
-0.4847234
-0.4765732
-0.5621839
-0.507564
-0.53555316
-0.47052103
-0.42844766
-0.5067845
-0.48194948
-0.5027505
-0.5051143
-0.4805716
-0.44392595
-0.4652714
-0.4769349
-0.56203365
-0.49831837
-0.57914937
-0.5271422
-0.5108262
-0.48040137
-0.5632269
-0.5480387
-0.52121
-0.49416938
-0.49311393
-0.50572467
-0.48237628
-0.4842649
-0.5347718
-0.51972616
-0.5103735
-0.4811487
-0.44163498
-0.49109703
-0.45992833
-0.5347928
-0.50297487
-0.4497727
-0.5395406
-0.46620914
-0.5215558
-0.45601872
-0.5052433
-0.48384976
-0.48117724
-0.45219514
-0.5059146
-0.513931
-0.5250566
-0.48545316
-0.53993315
-0.5904715
-0.48731053
-0.46492934
-0.5054873
-0.50333047
-0.44058087
-0.52813536
-0.45624653
-0.48213485
-0.5356902
-0.44030228
-0.47172597
-0.5198167
-0.5487967
-0.5211205
-0.5497559
-0.53713834
-0.50627446

==> data/t2i10M-q10k-q-gt-dist.dat <==
x,ood_y,id_y
0.016470730304718018,0.0,7.0
0.03792938217520714,0.0,28.0
0.05938803777098656,0.0,113.0
0.08084668964147568,0.0,304.0
0.1023053452372551,0.0,546.0
0.12376400083303452,0.0,753.0
0.14522264897823334,0.0,890.0
0.16668130457401276,0.0,1042.0
0.18813996016979218,0.0,1159.0
0.2095986157655716,0.0,1184.0
0.231057271361351,0.0,1061.0
0.25251591205596924,0.0,905.0
0.27397456765174866,0.0,767.0
0.2954332232475281,1.0,538.0
0.3168918788433075,0.0,396.0
0.3383505344390869,3.0,200.0
0.35980919003486633,23.0,66.0
0.38126784563064575,51.0,30.0
0.40272650122642517,201.0,8.0
0.4241851568222046,629.0,2.0
0.445643812417984,1246.0,1.0
0.46710243821144104,2015.0,0.0
0.48856109380722046,2338.0,0.0
0.5100197792053223,1959.0,0.0
0.5314784049987793,1061.0,0.0
0.5529370903968811,399.0,0.0
0.5743957161903381,65.0,0.0
0.5958544015884399,9.0,0.0

==> data/webvid-1M-1nn-100nn-dist.dat <==
index ood id
2 0.21559626 0.07941486
12 0.2400336 0.100280434
22 0.24663904 0.10553075
32 0.25032103 0.1087599
42 0.2527891 0.11059995
52 0.254106 0.113000914
62 0.2557567 0.11455018
72 0.2579996 0.11574826
82 0.25952604 0.11725763
92 0.26078334 0.117992274
99 0.26369506 0.11919512


==> data/webvid-mdist.dat <==
x,ood_y,id_y
9.31346412140481,0.0,74162.0
24.286504116705075,0.0,24180.0
39.259544112005344,0.0,1286.0
54.2325841073056,0.0,313.0
69.20562410260587,187.0,57.0
84.17866409790614,680.0,2.0
99.15170409320639,845.0,0.0
114.12474408850666,997.0,0.0
129.09778408380694,1106.0,0.0
144.0708240791072,1307.0,0.0
159.04386407440748,1641.0,0.0
174.01690406970775,1927.0,0.0
188.989944065008,2277.0,0.0
203.96298406030826,2722.0,0.0
218.93602405560853,3260.0,0.0
233.9090640509088,3850.0,0.0
248.88210404620907,4341.0,0.0
263.85514404150933,5179.0,0.0
278.8281840368096,6103.0,0.0
293.8012240321099,7357.0,0.0
308.77426402741014,8118.0,0.0
323.7473040227104,9180.0,0.0
338.7203440180107,9951.0,0.0
353.69338401331095,9960.0,0.0
368.66642400861116,9029.0,0.0
383.6394640039114,6256.0,0.0
398.6125039992117,2957.0,0.0
413.58554399451197,699.0,0.0
428.55858398981223,67.0,0.0
443.5316239851125,4.0,0.0


==> data/webvid1M-q10k-q-gt-dist.dat <==
x,ood_y,id_y
-4.76837158203125e-07,0.0,1837.0
0.02819213457405567,0.0,2679.0
0.056384745985269547,0.0,2979.0
0.08457735925912857,0.0,1612.0
0.1127699688076973,0.0,632.0
0.14096258580684662,0.0,177.0
0.16915519535541534,0.0,54.0
0.19734780490398407,0.0,12.0
0.2255404144525528,0.0,11.0
0.2537330389022827,0.0,4.0
0.28192564845085144,0.0,0.0
0.31011825799942017,0.0,2.0
0.3383108675479889,0.0,0.0
0.3665034770965576,0.0,1.0
0.39469608664512634,0.0,0.0
0.42288869619369507,0.0,0.0
0.4510813057422638,0.0,0.0
0.4792739152908325,0.0,0.0
0.5074665546417236,0.0,0.0
0.53565913438797,4.0,0.0
0.5638517737388611,80.0,0.0
0.5920443534851074,287.0,0.0
0.6202369928359985,763.0,0.0
0.6484295725822449,3069.0,0.0
0.676622211933136,4347.0,0.0
0.7048147916793823,1286.0,0.0
0.7330074310302734,156.0,0.0
0.7612000107765198,8.0,0.0
